Transit Shapes and Self Organising Maps as a Tool for Ranking Planetary Candidates: Application to Kepler and K2

A crucial step in planet hunting surveys is to select the best candidates for follow up observations, given limited telescope resources. This is often performed by human `eyeballing', a time consuming and statistically awkward process. Here we present a new, fast machine learning technique to separate true planet signals from astrophysical false positives. We use Self Organising Maps (SOMs) to study the transit shapes of \emph{Kepler} and \emph{K2} known and candidate planets. We find that SOMs are capable of distinguishing known planets from known false positives with a success rate of 87.0\%, using the transit shape alone. Furthermore, they do not require any candidates to be dispositioned prior to use, meaning that they can be used early in a mission's lifetime. A method for classifying candidates using a SOM is developed, and applied to previously unclassified members of the \emph{Kepler} KOI list as well as candidates from the \emph{K2} mission. The method is extremely fast, taking minutes to run the entire KOI list on a typical laptop. We make \texttt{Python} code for performing classifications publicly available, using either new SOMs or those created in this work. The SOM technique represents a novel method for ranking planetary candidate lists, and can be used both alone or as part of a larger autovetting code.

==> Table2_Kepler.txt <==
# Kepler ID, Theta 1, Theta 2
005297298,1.000,0.800
004275191,1.000,0.699
003351888,1.000,0.799
003935914,1.000,0.699
008219268,1.000,0.811
010723750,1.000,0.800
009818381,1.000,0.814
008552719,1.000,0.797
005780885,1.000,0.782
007869917,1.000,0.795
010418224,1.000,0.800
007515679,1.000,0.799
007199397,1.000,0.797
003937519,1.000,0.814
003762468,1.000,0.782
010386922,1.000,0.797
004472818,1.000,0.770
003847907,1.000,0.814
007132798,1.000,0.830
010795103,1.000,0.800
012403119,1.000,0.790
010352938,1.000,0.807
002581316,1.000,0.790
005039228,1.000,0.812
005812701,1.000,0.790
005728139,1.000,0.800
011295426,1.000,0.812
003642741,1.000,0.797
010019708,1.000,0.782
004349452,1.000,0.813
011253827,1.000,0.723
004742414,1.000,0.800
010878263,1.000,0.814
007950644,1.000,0.782
009702072,1.000,0.831
004366923,1.000,0.699
006462863,1.000,0.800
011554435,1.000,0.814
009941662,1.000,0.800
010864656,1.000,0.796
011623629,1.000,0.799
004833421,1.000,0.800
008156120,1.000,0.799
009480189,1.000,0.798
007303287,1.000,0.571
010272640,1.000,0.782
008478994,1.000,0.820
008292840,1.000,0.819
010723750,1.000,0.801
007434875,1.000,0.811
010002866,1.000,0.806
011773022,1.000,0.799
008456679,1.000,0.831
010925104,1.000,0.814
005881688,1.000,0.815
005436502,1.000,0.800
003632418,1.000,0.818
005780460,1.000,0.800
007849854,1.000,0.699
007109675,1.000,0.699
009479273,1.000,0.802
006462863,0.999,0.800
007277317,0.999,0.799
007529266,0.999,0.800
010982872,0.999,0.812
006705142,0.999,0.814
006152974,0.999,0.799
003453214,0.999,0.699
004249725,0.999,0.829
004157325,0.999,0.815
009451706,0.999,0.799
011547513,0.999,0.820
008030148,0.999,0.803
006786037,0.999,0.802
008552719,0.999,0.823
006029239,0.999,0.826
011853905,0.999,0.811
008056665,0.999,0.824
005866724,0.998,0.818
007050989,0.998,0.821
009450647,0.998,0.810
011960862,0.998,0.807
010937029,0.998,0.806
006305192,0.998,0.806
008751933,0.998,0.785
005371776,0.998,0.804
004150804,0.998,0.797
009946525,0.998,0.815
004636578,0.998,0.811
007899070,0.998,0.800
005094751,0.997,0.812
008240797,0.997,0.817
007419318,0.997,0.821
007050989,0.997,0.816
009597806,0.997,0.819
007670943,0.997,0.795
009884104,0.997,0.814
005866724,0.997,0.802
002853780,0.997,0.796
011754553,0.997,0.620
008395660,0.997,0.811
009517393,0.997,0.797
008822216,0.996,0.832
008805348,0.996,0.810
005866724,0.996,0.810
007764367,0.996,0.810
005374838,0.996,0.794
006541920,0.996,0.805
005812960,0.996,0.764
010875245,0.996,0.809
008822366,0.995,0.801
009527915,0.995,0.798
008738735,0.995,0.803
009002278,0.995,0.829
011071200,0.995,0.799
011512246,0.995,0.809
005131180,0.995,0.805
006937692,0.995,0.813
010187017,0.995,0.800
007220429,0.995,0.818
009875711,0.995,0.806
006541920,0.995,0.809
006849310,0.995,0.818
006021275,0.995,0.797
003656121,0.995,0.796
012068975,0.995,0.808
008349582,0.994,0.809
002692377,0.994,0.753
005437945,0.994,0.797
010873260,0.994,0.796
002860866,0.994,0.799
009766437,0.994,0.797
007269974,0.994,0.829
006587002,0.993,0.800
012061222,0.993,0.825
006462863,0.993,0.797
006541920,0.993,0.828
012735740,0.993,0.787
003839488,0.993,0.807
010910878,0.992,0.809
005371776,0.992,0.812
010717241,0.992,0.818
012404305,0.992,0.809
011086270,0.992,0.807
008041216,0.992,0.815
006022556,0.992,0.754
009478990,0.992,0.790
009631762,0.991,0.813
008265218,0.991,0.825
004914423,0.991,0.811
009271752,0.991,0.817
003219995,0.991,0.795
011192998,0.991,0.829
009590976,0.991,0.808
006838050,0.991,0.817
010600261,0.991,0.810
007287995,0.991,0.828
003859079,0.990,0.818
011026582,0.990,0.796
003531558,0.990,0.810
008218379,0.990,0.816
008161561,0.990,0.816
004833421,0.990,0.810
006125481,0.990,0.795
010552611,0.990,0.818
008628758,0.990,0.815
007419318,0.990,0.807
008292840,0.990,0.809
010843590,0.990,0.814
008121310,0.990,0.799
009884104,0.989,0.802
005531694,0.989,0.812
010724369,0.989,0.796
005966154,0.989,0.798
005358241,0.989,0.812
010905239,0.989,0.808
003353050,0.988,0.803
011259686,0.988,0.802
006291653,0.988,0.648
010933561,0.988,0.797
005128673,0.988,0.798
005299459,0.988,0.809
006850504,0.988,0.818
011442793,0.988,0.801
006541920,0.988,0.798
008625925,0.988,0.816
008017703,0.988,0.829
010593626,0.987,0.806
006528464,0.987,0.798
004813563,0.987,0.815
006381846,0.987,0.769
008689373,0.987,0.796
011403044,0.987,0.755
010271806,0.987,0.730
003964109,0.987,0.794
004841374,0.986,0.797
007115785,0.986,0.799
008883593,0.986,0.813
006468138,0.986,0.802
010290666,0.986,0.810
006665695,0.986,0.817
012600735,0.986,0.810
012058931,0.986,0.800
011802615,0.986,0.810
011568987,0.986,0.810
005966322,0.986,0.803
009886255,0.986,0.796
011758544,0.986,0.816
011673802,0.985,0.796
008013439,0.985,0.792
007449136,0.985,0.792
010867062,0.985,0.799
011823054,0.985,0.819
008107380,0.985,0.805
007445445,0.985,0.810
009820483,0.985,0.809
006946199,0.984,0.797
008008067,0.984,0.815
009656252,0.984,0.794
003629967,0.984,0.794
006541920,0.984,0.810
008950853,0.984,0.803
004757437,0.983,0.809
011361646,0.983,0.807
009597345,0.983,0.812
010187017,0.983,0.798
007629518,0.983,0.797
011905011,0.983,0.814
004049131,0.983,0.798
002989404,0.983,0.822
007033671,0.983,0.795
008017703,0.983,0.807
010982872,0.983,0.829
012252424,0.983,0.833
009965439,0.983,0.804
007115785,0.983,0.820
005202905,0.983,0.821
008692861,0.982,0.806
006528464,0.982,0.804
004155328,0.982,0.797
009570741,0.982,0.810
007841925,0.982,0.804
005444548,0.982,0.811
010454313,0.982,0.829
010004519,0.982,0.795
003109930,0.981,0.795
011192998,0.981,0.817
004141376,0.981,0.826
008494410,0.981,0.797
010910878,0.981,0.810
008282846,0.981,0.752
005966154,0.981,0.802
008962094,0.981,0.817
009022166,0.981,0.812
005120087,0.981,0.796
006960913,0.981,0.808
006693640,0.980,0.800
006347299,0.980,0.790
010872983,0.980,0.805
006541920,0.980,0.804
012834874,0.980,0.823
009347899,0.979,0.828
010285631,0.979,0.792
003239945,0.979,0.829
010002866,0.979,0.816
003847138,0.979,0.807
008344004,0.979,0.818
008689373,0.979,0.818
004563268,0.979,0.811
011073351,0.979,0.815
011015323,0.979,0.809
007286173,0.979,0.807
006058816,0.979,0.795
005959753,0.979,0.825
006863998,0.979,0.822
008193178,0.978,0.802
009304101,0.978,0.805
004760478,0.978,0.793
008478994,0.978,0.823
009022166,0.978,0.798
010526549,0.978,0.817
009100484,0.978,0.819
011295426,0.978,0.814
003247268,0.978,0.828
008043638,0.978,0.809
005340644,0.978,0.816
009451706,0.978,0.796
007831264,0.977,0.814
011512246,0.977,0.800
005438099,0.977,0.804
007375795,0.977,0.808
008494142,0.977,0.824
002721030,0.977,0.812
010001368,0.977,0.796
008414716,0.977,0.815
011402995,0.977,0.814
011086270,0.976,0.799
006365156,0.976,0.804
008547140,0.976,0.820
002989404,0.976,0.819
011754430,0.976,0.812
009823487,0.975,0.811
004262581,0.975,0.805
004165473,0.975,0.810
005735762,0.975,0.827
008972058,0.975,0.804
008804397,0.975,0.812
005735762,0.975,0.810
004072526,0.975,0.797
006266741,0.975,0.815
007134976,0.975,0.812
011497977,0.975,0.815
010965008,0.974,0.817
004939346,0.974,0.796
011074541,0.974,0.799
005272878,0.974,0.824
010460984,0.974,0.820
010748390,0.974,0.798
012024120,0.974,0.824
008890783,0.974,0.821
006803202,0.974,0.811
008543100,0.974,0.810
010136549,0.973,0.796
008804283,0.973,0.806
011669239,0.973,0.803
005184584,0.973,0.802
010934674,0.973,0.793
006422155,0.973,0.823
004249725,0.973,0.807
010289119,0.973,0.795
011507101,0.972,0.798
007512982,0.972,0.796
009458613,0.972,0.809
009941859,0.972,0.818
009530945,0.972,0.803
008628973,0.972,0.832
009002278,0.972,0.812
004951877,0.972,0.808
008609450,0.972,0.797
007668663,0.972,0.807
010545066,0.972,0.798
005480640,0.971,0.802
008158127,0.971,0.798
008395660,0.971,0.829
002853093,0.971,0.798
006105462,0.971,0.804
009334289,0.971,0.823
003642289,0.971,0.804
008222813,0.971,0.817
010063802,0.971,0.803
004149450,0.971,0.818
012400538,0.971,0.795
010055126,0.970,0.810
006289650,0.970,0.788
007207061,0.970,0.809
008162789,0.970,0.823
006266741,0.970,0.822
008247638,0.970,0.805
006587002,0.970,0.813
005121511,0.970,0.823
011254382,0.970,0.829
008242434,0.970,0.801
005374854,0.969,0.809
008845205,0.969,0.829
008280511,0.969,0.808
008226994,0.969,0.818
006862328,0.969,0.787
008174625,0.969,0.818
012068975,0.969,0.810
009950612,0.969,0.791
012020218,0.968,0.812
003831053,0.968,0.810
010875245,0.968,0.801
004455231,0.968,0.795
008636434,0.968,0.799
003641726,0.968,0.818
008081187,0.968,0.801
011037335,0.968,0.808
009072190,0.968,0.808
002438264,0.968,0.802
011611600,0.968,0.821
009651234,0.967,0.798
011342416,0.967,0.796
011090765,0.967,0.806
008700771,0.967,0.802
011709124,0.967,0.814
007626506,0.967,0.818
010600261,0.967,0.796
009076513,0.967,0.818
010010440,0.967,0.801
008609450,0.967,0.798
010854555,0.967,0.817
004270253,0.967,0.816
011358389,0.967,0.793
009111849,0.967,0.798
008564976,0.966,0.800
007265298,0.966,0.806
009411166,0.966,0.791
010987985,0.966,0.793
004664847,0.966,0.811
012404086,0.966,0.800
004544907,0.966,0.793
009455556,0.965,0.815
011450414,0.965,0.794
009823457,0.964,0.816
010152836,0.964,0.814
006442340,0.964,0.793
007198587,0.964,0.811
009950612,0.964,0.810
005978361,0.964,0.827
007375348,0.963,0.801
010136549,0.963,0.821
010005020,0.963,0.820
009964801,0.963,0.816
010513530,0.963,0.816
010794087,0.963,0.797
003240158,0.963,0.809
003939150,0.962,0.795
009904006,0.962,0.805
011192998,0.962,0.824
011954842,0.962,0.821
005965819,0.961,0.790
011442793,0.961,0.782
011250587,0.961,0.800
007119481,0.960,0.793
007825899,0.960,0.790
005794379,0.960,0.809
003745690,0.960,0.800
004741126,0.960,0.800
010130039,0.959,0.820
009147029,0.959,0.813
007098355,0.959,0.806
012366084,0.959,0.815
011566064,0.959,0.812
007456001,0.959,0.802
009347899,0.959,0.819
009825625,0.959,0.799
007755636,0.959,0.802
009002278,0.959,0.829
007211141,0.958,0.791
005364071,0.958,0.761
005009743,0.958,0.805
011043167,0.958,0.810
009896558,0.958,0.805
005438099,0.958,0.812
007366258,0.958,0.818
005706966,0.957,0.814
006267535,0.957,0.793
009823457,0.957,0.801
003447722,0.956,0.807
007898352,0.956,0.813
003656121,0.956,0.791
007219825,0.956,0.803
009765975,0.956,0.794
004157325,0.956,0.824
009726659,0.956,0.810
002304320,0.956,0.808
006268648,0.956,0.809
006425957,0.956,0.829
012058204,0.955,0.810
003446746,0.955,0.812
006432345,0.955,0.793
001871056,0.955,0.801
003833007,0.955,0.805
008022244,0.955,0.813
002693736,0.955,0.815
010016874,0.955,0.813
009775938,0.955,0.816
011460018,0.955,0.821
003939150,0.955,0.803
012505076,0.954,0.798
010272442,0.954,0.808
005088536,0.954,0.801
006383821,0.954,0.800
011075737,0.954,0.818
003966801,0.953,0.809
009415172,0.953,0.812
006383785,0.953,0.807
002854914,0.953,0.800
003218908,0.953,0.801
005436502,0.953,0.791
010984090,0.953,0.803
011153121,0.953,0.798
005113822,0.953,0.799
007831264,0.953,0.808
007102316,0.953,0.805
007040629,0.952,0.826
006587280,0.952,0.764
003118797,0.952,0.791
011669125,0.952,0.800
006049190,0.952,0.806
012206313,0.952,0.804
007504778,0.952,0.805
009787239,0.952,0.793
004349452,0.952,0.825
004180280,0.952,0.779
009649706,0.952,0.824
007870390,0.952,0.825
008394721,0.952,0.818
008394721,0.952,0.803
006932987,0.951,0.810
012105051,0.951,0.696
006678383,0.951,0.798
008008067,0.951,0.798
011521793,0.951,0.802
005124667,0.951,0.799
011773022,0.951,0.787
007445445,0.951,0.821
010743597,0.951,0.799
005735762,0.951,0.822
012470954,0.951,0.829
009662811,0.951,0.800
011015108,0.950,0.800
009480535,0.950,0.808
005613330,0.950,0.805
010810838,0.950,0.824
009579641,0.950,0.821
009391506,0.950,0.802
006948054,0.949,0.814
010384798,0.949,0.788
005021899,0.949,0.812
009941859,0.949,0.804
007021681,0.949,0.806
005461440,0.949,0.812
006543893,0.949,0.821
010189546,0.949,0.798
005456651,0.949,0.821
011027624,0.949,0.799
009020160,0.949,0.809
010470206,0.949,0.800
011360571,0.949,0.790
003116412,0.948,0.806
011852982,0.948,0.521
007047922,0.948,0.802
009605514,0.948,0.798
009579641,0.948,0.821
006428794,0.948,0.802
008162790,0.948,0.815
003869014,0.948,0.800
010019643,0.948,0.809
006356692,0.948,0.800
009458613,0.948,0.801
006707833,0.948,0.806
004913852,0.948,0.830
007603200,0.948,0.817
010134152,0.947,0.799
003548044,0.947,0.803
005383248,0.947,0.808
008869680,0.947,0.801
009946525,0.947,0.820
005956342,0.947,0.791
009406990,0.947,0.806
011153539,0.947,0.798
009763348,0.947,0.808
006851425,0.947,0.819
002579043,0.946,0.802
012206313,0.946,0.802
010549023,0.946,0.805
003342970,0.946,0.793
009532710,0.946,0.789
007207061,0.946,0.802
009729691,0.946,0.811
011656721,0.946,0.817
002442448,0.946,0.807
011127479,0.946,0.819
010212441,0.946,0.799
009710326,0.945,0.814
009823519,0.945,0.802
010395381,0.945,0.803
005689351,0.945,0.808
007977197,0.945,0.792
004852528,0.945,0.812
009892816,0.945,0.798
010713616,0.945,0.813
007908367,0.945,0.744
008017703,0.944,0.801
003442055,0.944,0.823
004074736,0.944,0.818
008866102,0.944,0.801
007364176,0.944,0.798
009244508,0.944,0.808
009589524,0.944,0.818
006766634,0.943,0.648
006451936,0.943,0.809
008381204,0.943,0.803
010990886,0.943,0.826
006521045,0.943,0.809
008410727,0.943,0.805
004636578,0.943,0.808
007825899,0.943,0.808
010663396,0.943,0.798
009881662,0.942,0.805
010271806,0.942,0.795
011030711,0.942,0.807
005438099,0.942,0.808
010599206,0.942,0.792
007549209,0.942,0.806
006678383,0.942,0.801
009146018,0.942,0.822
009388479,0.942,0.830
008125580,0.941,0.809
011304958,0.941,0.793
002557816,0.941,0.806
009590976,0.941,0.810
007211221,0.941,0.822
011337372,0.941,0.816
008355239,0.941,0.812
003114811,0.941,0.801
011621223,0.940,0.820
009636135,0.940,0.798
003342970,0.940,0.804
010587105,0.939,0.833
011760231,0.939,0.807
010928043,0.939,0.823
005857656,0.939,0.808
008978528,0.939,0.790
005631630,0.939,0.798
004139816,0.939,0.804
002832589,0.939,0.715
010122255,0.938,0.802
009451706,0.938,0.800
009886361,0.938,0.811
010528068,0.938,0.798
004478168,0.938,0.809
010005758,0.938,0.762
006889235,0.938,0.800
011013201,0.938,0.800
003544595,0.937,0.822
012058147,0.937,0.802
008703884,0.937,0.807
008056665,0.937,0.800
005438757,0.937,0.744
011193263,0.937,0.801
009872292,0.937,0.773
006359320,0.937,0.804
007938496,0.937,0.804
011336883,0.937,0.816
009353742,0.936,0.820
008565266,0.936,0.759
009642292,0.936,0.798
004914423,0.936,0.798
010352945,0.936,0.798
003541946,0.936,0.811
009458613,0.936,0.802
010426656,0.935,0.811
012257999,0.935,0.809
004454934,0.935,0.794
005965819,0.935,0.789
010964440,0.935,0.801
006289257,0.935,0.817
007678434,0.935,0.798
006707835,0.935,0.810
005289854,0.934,0.792
002438264,0.934,0.758
011297236,0.934,0.796
012602568,0.934,0.815
002571238,0.934,0.822
010386984,0.934,0.828
001871056,0.934,0.798
004847534,0.934,0.817
012252424,0.933,0.784
009458613,0.933,0.798
010709622,0.933,0.793
002165002,0.933,0.795
010984090,0.933,0.829
009818462,0.933,0.797
008007644,0.933,0.795
010925104,0.933,0.815
003114167,0.932,0.824
010585852,0.932,0.804
008616637,0.931,0.752
003662838,0.931,0.798
010577994,0.931,0.809
004644604,0.931,0.825
008494617,0.931,0.789
006784235,0.931,0.833
006021193,0.931,0.802
008613535,0.931,0.789
008240904,0.931,0.791
005511081,0.930,0.798
009782691,0.930,0.761
006685609,0.930,0.809
006678383,0.930,0.797
006105462,0.930,0.797
005526717,0.930,0.800
001873513,0.930,0.697
011133306,0.929,0.800
008120608,0.929,0.800
004650674,0.929,0.780
007449541,0.929,0.814
004757437,0.928,0.811
007287683,0.928,0.803
008802165,0.928,0.815
008491277,0.928,0.815
009512687,0.927,0.746
010019065,0.927,0.806
008226050,0.927,0.792
005621125,0.927,0.800
005905822,0.927,0.802
007679812,0.927,0.797
010426656,0.926,0.808
003962243,0.926,0.789
008552202,0.926,0.816
010460984,0.926,0.811
008175131,0.926,0.765
006387542,0.926,0.796
010404582,0.926,0.779
004852528,0.926,0.830
005094751,0.925,0.799
008107225,0.925,0.827
007901948,0.925,0.799
009607164,0.925,0.821
003632089,0.925,0.802
011014932,0.925,0.776
005022828,0.925,0.800
009958962,0.924,0.803
006837283,0.924,0.802
009886361,0.924,0.811
010586208,0.924,0.797
007386827,0.924,0.772
009941859,0.924,0.788
003102384,0.923,0.831
012418724,0.923,0.791
004143755,0.923,0.798
011177707,0.923,0.804
009761615,0.923,0.791
006949061,0.923,0.798
007446631,0.923,0.788
012116489,0.923,0.803
010340423,0.922,0.821
006949607,0.922,0.760
006425957,0.922,0.816
006196457,0.922,0.795
011656918,0.922,0.796
005008245,0.922,0.780
002446113,0.922,0.818
002444412,0.921,0.834
003128552,0.921,0.819
009466668,0.921,0.768
010157458,0.921,0.789
005470739,0.921,0.805
002307415,0.921,0.801
004476123,0.921,0.795
011823054,0.921,0.793
005881813,0.921,0.792
009641481,0.921,0.796
006867555,0.921,0.804
008559644,0.920,0.766
003835670,0.920,0.798
011624249,0.920,0.836
006196457,0.920,0.791
007582689,0.920,0.781
009597345,0.919,0.807
006837146,0.919,0.802
007977197,0.919,0.785
009480310,0.919,0.784
010353968,0.919,0.784
003217264,0.919,0.811
011812062,0.918,0.779
008583696,0.918,0.798
011709124,0.918,0.795
012154526,0.918,0.816
006773862,0.918,0.759
004831728,0.918,0.794
008082001,0.918,0.794
009881662,0.917,0.796
003329204,0.917,0.824
009844088,0.917,0.826
006521045,0.917,0.800
009827149,0.917,0.800
009471974,0.917,0.798
008702921,0.917,0.817
008644288,0.917,0.817
005809890,0.917,0.620
010616679,0.917,0.807
009117416,0.916,0.810
008394721,0.916,0.798
009146018,0.916,0.783
009334289,0.916,0.807
005436502,0.916,0.797
006850504,0.916,0.797
012404954,0.916,0.777
008874090,0.916,0.798
010554999,0.915,0.825
004175630,0.915,0.806
002439243,0.915,0.783
008686097,0.915,0.797
008247638,0.915,0.789
012302530,0.914,0.790
004043190,0.914,0.808
008711794,0.914,0.836
008278371,0.914,0.832
003661886,0.914,0.798
012120484,0.914,0.782
011457726,0.913,0.762
006062088,0.913,0.832
008255887,0.913,0.779
007040629,0.913,0.797
009279669,0.913,0.825
009973109,0.912,0.794
003634051,0.912,0.797
003942670,0.912,0.789
009101496,0.912,0.790
007373451,0.912,0.808
011918099,0.912,0.793
008008206,0.912,0.754
009401997,0.912,0.794
004563268,0.911,0.792
009886361,0.911,0.804
006441738,0.911,0.801
006607286,0.911,0.821
005683743,0.911,0.808
007175184,0.911,0.761
008160953,0.911,0.773
010055126,0.911,0.799
007663691,0.911,0.784
006871071,0.911,0.811
006584273,0.911,0.806
003640905,0.910,0.807
011071200,0.910,0.807
010586004,0.910,0.797
011026304,0.910,0.777
003749134,0.910,0.793
005546761,0.910,0.807
009909735,0.909,0.836
005791986,0.909,0.822
010657664,0.909,0.776
008218274,0.909,0.776
008359498,0.909,0.776
011551692,0.909,0.780
006392727,0.909,0.780
010464078,0.909,0.836
009305831,0.909,0.776
006849046,0.909,0.776
006508221,0.909,0.807
003969687,0.909,0.805
011394027,0.909,0.831
006767840,0.909,0.783
003657758,0.908,0.803
003342794,0.908,0.761
011013201,0.907,0.808
010350571,0.907,0.801
009070666,0.907,0.788
006428700,0.907,0.702
005511081,0.907,0.795
004282872,0.906,0.807
010253547,0.906,0.792
008292840,0.906,0.797
006962977,0.906,0.781
005786676,0.906,0.827
007747425,0.905,0.773
005871985,0.905,0.740
005695524,0.905,0.806
010587105,0.905,0.808
009838468,0.905,0.785
007815744,0.905,0.786
005351250,0.905,0.827
002307415,0.905,0.807
004833421,0.905,0.774
006310636,0.904,0.816
009592705,0.904,0.797
012784167,0.904,0.818
012470844,0.904,0.795
008962094,0.904,0.809
008240904,0.904,0.804
009823519,0.904,0.797
008630788,0.903,0.800
008150320,0.903,0.772
001725016,0.903,0.786
009205938,0.903,0.793
007366258,0.903,0.803
005511081,0.903,0.797
005088536,0.903,0.798
006205228,0.903,0.818
008229696,0.903,0.818
012020329,0.903,0.794
005252423,0.903,0.786
008009350,0.902,0.767
008233702,0.902,0.778
011498128,0.902,0.797
008039892,0.902,0.794
008616637,0.902,0.811
006062088,0.902,0.827
003348082,0.901,0.791
003663173,0.901,0.789
009006449,0.901,0.798
006871071,0.901,0.790
011752906,0.901,0.814
008367113,0.901,0.812
009414417,0.901,0.797
003425851,0.900,0.797
008644288,0.900,0.808
006471021,0.900,0.756
009349482,0.900,0.780
009034103,0.900,0.799
010718726,0.899,0.792
008361905,0.899,0.814
008022489,0.899,0.806
005438099,0.899,0.801
010554999,0.899,0.786
007951018,0.899,0.795
012206313,0.898,0.798
001996180,0.898,0.789
009466668,0.898,0.794
012116380,0.898,0.765
008685497,0.898,0.822
003217264,0.898,0.777
008260902,0.898,0.785
004770365,0.897,0.794
010080248,0.897,0.771
010910878,0.897,0.810
002854181,0.897,0.794
008613535,0.896,0.780
005202905,0.896,0.811
009277896,0.896,0.806
006605493,0.896,0.790
009269281,0.895,0.800
003545135,0.895,0.802
008884274,0.895,0.748
009334289,0.895,0.798
006191521,0.895,0.796
012208631,0.895,0.787
010586004,0.895,0.797
002716853,0.895,0.805
009471974,0.895,0.794
005175024,0.895,0.789
002837111,0.894,0.792
007017274,0.894,0.808
009347009,0.894,0.827
010797460,0.894,0.776
008753657,0.894,0.789
009597345,0.894,0.798
008962094,0.894,0.810
009427402,0.894,0.813
009530945,0.894,0.798
010329196,0.893,0.787
008738735,0.893,0.780
007685981,0.893,0.771
005084942,0.893,0.823
004276716,0.893,0.738
004135665,0.893,0.797
008689031,0.893,0.777
001432789,0.892,0.787
009347899,0.892,0.794
012306058,0.892,0.769
009719634,0.891,0.813
006442377,0.891,0.796
007907423,0.891,0.803
008280511,0.891,0.771
002975770,0.890,0.757
007939330,0.890,0.794
008689793,0.890,0.829
009893318,0.890,0.794
011392618,0.890,0.786
001872821,0.890,0.780
006849310,0.890,0.743
004739229,0.890,0.804
002718778,0.890,0.808
007672097,0.890,0.767
010656823,0.889,0.821
006026438,0.889,0.788
003962357,0.889,0.791
010525027,0.889,0.791
004815520,0.889,0.823
010203349,0.889,0.811
010577994,0.889,0.738
005563300,0.889,0.821
007673192,0.889,0.762
006508221,0.888,0.814
011701407,0.888,0.789
006422070,0.888,0.686
010854768,0.888,0.788
006422155,0.887,0.822
012058931,0.887,0.807
006786037,0.887,0.768
009268456,0.887,0.772
007870390,0.887,0.770
007907423,0.887,0.825
006020753,0.887,0.810
011074835,0.887,0.770
007517261,0.887,0.802
005792202,0.887,0.819
010253547,0.886,0.803
007366258,0.886,0.830
007212184,0.886,0.787
009851271,0.886,0.811
011189311,0.886,0.804
010399321,0.886,0.814
008183288,0.885,0.795
006962977,0.885,0.776
012066335,0.885,0.807
010656508,0.884,0.797
010006581,0.884,0.820
008120608,0.884,0.774
011714231,0.884,0.786
007376983,0.884,0.794
008247638,0.884,0.783
004548011,0.883,0.767
003218908,0.883,0.812
008167996,0.883,0.747
008176564,0.883,0.828
010426656,0.883,0.785
009758089,0.883,0.750
005770074,0.883,0.795
004275721,0.883,0.801
011176127,0.883,0.796
006300348,0.883,0.803
011709124,0.882,0.785
008678594,0.882,0.780
002449431,0.882,0.795
006719086,0.882,0.797
007808587,0.882,0.804
002305866,0.881,0.782
010593535,0.881,0.780
009017682,0.881,0.773
010004738,0.881,0.748
004633570,0.881,0.771
003940418,0.881,0.814
006106282,0.881,0.783
011807274,0.881,0.829
007802719,0.880,0.785
003554031,0.880,0.760
007690844,0.880,0.808
007040629,0.880,0.786
009472000,0.880,0.790
005561278,0.880,0.796
009873254,0.880,0.797
010154388,0.880,0.816
009214942,0.879,0.790
003098810,0.879,0.816
011074178,0.879,0.692
005709725,0.879,0.775
009390653,0.879,0.691
007907423,0.879,0.758
003234843,0.879,0.783
008692861,0.878,0.769
008230616,0.878,0.759
005794379,0.878,0.819
005374854,0.877,0.791
012266636,0.877,0.788
004945764,0.877,0.756
006021275,0.877,0.827
006021275,0.877,0.830
010601284,0.876,0.796
004770617,0.876,0.812
009009036,0.876,0.766
011754553,0.876,0.805
011455491,0.876,0.820
005269467,0.876,0.769
008826168,0.876,0.674
006751874,0.876,0.788
009583881,0.876,0.796
008456679,0.876,0.822
011922778,0.876,0.770
008492026,0.875,0.776
003745690,0.875,0.827
005965819,0.875,0.771
010488450,0.875,0.819
006616218,0.875,0.797
010074466,0.875,0.805
002849805,0.875,0.818
008352537,0.875,0.797
007447200,0.875,0.797
005088591,0.875,0.813
007626506,0.874,0.797
008890783,0.874,0.796
008164012,0.874,0.830
010875245,0.874,0.817
008105398,0.874,0.773
006776401,0.874,0.802
008561231,0.874,0.766
009757613,0.874,0.800
003733628,0.874,0.750
008037145,0.873,0.761
003832474,0.873,0.672
006063220,0.873,0.796
010990917,0.873,0.787
006677841,0.872,0.772
007810483,0.872,0.800
008257205,0.872,0.768
011622600,0.872,0.786
011032227,0.871,0.763
008591693,0.871,0.768
007832356,0.871,0.796
010844890,0.870,0.764
004932442,0.870,0.783
011875734,0.870,0.759
009650808,0.870,0.796
011760860,0.870,0.819
011288505,0.870,0.780
007778767,0.870,0.777
007515212,0.870,0.796
007960980,0.870,0.770
007585481,0.870,0.796
004349442,0.869,0.782
009101496,0.869,0.771
004139816,0.869,0.777
009011825,0.869,0.793
010601284,0.869,0.764
008142787,0.868,0.785
011288051,0.868,0.763
005177104,0.868,0.800
007124026,0.867,0.788
007377343,0.867,0.797
006850504,0.867,0.766
010264660,0.867,0.797
011974540,0.867,0.797
008191672,0.867,0.797
010666592,0.867,0.797
007778437,0.867,0.797
009391817,0.867,0.777
008611832,0.866,0.765
008415200,0.866,0.783
007047207,0.866,0.764
008611781,0.866,0.810
004282191,0.866,0.778
005080636,0.866,0.726
009950612,0.866,0.822
011651712,0.866,0.797
009532052,0.865,0.778
005301750,0.865,0.809
006690082,0.865,0.823
002441495,0.865,0.830
007458762,0.865,0.824
009549648,0.865,0.826
008081239,0.865,0.770
005511081,0.865,0.781
009466668,0.864,0.774
010965588,0.864,0.783
003097926,0.864,0.791
003097346,0.863,0.829
009782691,0.863,0.768
006278762,0.863,0.806
005211199,0.863,0.785
010676824,0.862,0.793
003642289,0.862,0.788
009663113,0.862,0.796
003245969,0.862,0.788
009837661,0.862,0.781
006196457,0.862,0.796
005774349,0.862,0.753
006462863,0.862,0.796
011803074,0.862,0.782
002713049,0.862,0.804
011824786,0.862,0.768
006685609,0.862,0.749
008355239,0.862,0.767
009996632,0.861,0.784
010963242,0.861,0.798
010330115,0.861,0.819
006962109,0.861,0.783
007626370,0.861,0.825
011253711,0.860,0.815
010917043,0.860,0.772
008758204,0.860,0.768
009758089,0.860,0.793
009851123,0.860,0.796
009845898,0.860,0.771
008259713,0.860,0.777
009480189,0.860,0.680
004832837,0.860,0.792
006205897,0.860,0.814
009289704,0.859,0.816
007463685,0.859,0.767
011391957,0.859,0.802
010089911,0.859,0.798
008037145,0.859,0.822
002715135,0.859,0.808
005301750,0.859,0.791
011129738,0.859,0.738
012110942,0.858,0.799
004833421,0.858,0.821
007604328,0.858,0.762
009995771,0.858,0.778
007767162,0.858,0.797
006131236,0.858,0.767
010022908,0.858,0.702
005299459,0.858,0.759
011413812,0.858,0.820
006786037,0.858,0.820
008480285,0.858,0.796
007630229,0.858,0.682
007215603,0.858,0.815
009886661,0.858,0.813
011241912,0.857,0.800
007107802,0.857,0.802
007434875,0.857,0.799
002302548,0.857,0.619
008505670,0.857,0.692
009634821,0.857,0.748
011075429,0.857,0.761
007097965,0.857,0.691
003120355,0.857,0.758
008247771,0.856,0.757
005384079,0.856,0.802
005183357,0.856,0.777
011037335,0.856,0.781
001865042,0.855,0.752
010337517,0.855,0.827
008612847,0.855,0.786
009455556,0.855,0.779
010604335,0.855,0.550
012456601,0.855,0.772
007289317,0.854,0.783
009962455,0.854,0.780
004636578,0.854,0.750
007219825,0.854,0.763
007102227,0.854,0.759
010122538,0.854,0.790
009704384,0.853,0.691
012164564,0.853,0.795
002305866,0.853,0.759
008022244,0.853,0.745
007102227,0.852,0.631
008873090,0.852,0.752
012121570,0.852,0.791
005436502,0.852,0.772
012301181,0.852,0.739
006504954,0.852,0.759
007175184,0.852,0.815
008822216,0.851,0.733
005621586,0.851,0.797
009842937,0.850,0.783
009578686,0.850,0.825
000757450,0.850,0.695
005542466,0.850,0.803
009475697,0.850,0.622
008164257,0.850,0.788
011415243,0.850,0.777
010123064,0.850,0.769
004139816,0.850,0.816
003003992,0.849,0.767
008494142,0.849,0.794
011360805,0.849,0.774
010386922,0.849,0.795
006924203,0.849,0.792
004243911,0.849,0.785
004650733,0.849,0.799
007445445,0.849,0.749
005695396,0.848,0.788
005084171,0.848,0.770
010363115,0.848,0.802
005213811,0.848,0.731
011401767,0.847,0.751
007439316,0.847,0.807
006941084,0.847,0.763
008806072,0.847,0.729
004270253,0.847,0.822
009146018,0.847,0.791
012314973,0.847,0.795
011572193,0.846,0.751
010874614,0.846,0.746
007767559,0.846,0.746
005282049,0.846,0.746
008260218,0.846,0.746
009141746,0.846,0.746
009631995,0.846,0.746
012019440,0.846,0.746
008703887,0.846,0.746
008823868,0.846,0.795
010213902,0.846,0.807
005437945,0.846,0.795
011904151,0.845,0.795
004254466,0.845,0.756
006685609,0.845,0.815
005709725,0.845,0.816
002443393,0.845,0.803
011709124,0.845,0.789
003338885,0.845,0.824
003546060,0.845,0.740
005791986,0.845,0.827
009761882,0.845,0.787
003120904,0.845,0.743
005864975,0.844,0.786
009958962,0.844,0.813
010858832,0.844,0.628
006021193,0.844,0.809
009166862,0.844,0.746
010189546,0.844,0.730
011499228,0.843,0.816
009589323,0.843,0.814
006607357,0.843,0.770
004142847,0.843,0.767
002854914,0.842,0.809
008609450,0.842,0.762
010604521,0.841,0.763
005520547,0.841,0.770
009967771,0.841,0.820
008158127,0.841,0.792
009973855,0.841,0.823
010388286,0.840,0.821
004860678,0.840,0.754
004242692,0.840,0.816
011080405,0.840,0.781
004275721,0.840,0.772
010843590,0.840,0.775
003559935,0.839,0.779
008760040,0.839,0.776
003728701,0.838,0.774
006803855,0.838,0.779
010098844,0.838,0.799
009466429,0.837,0.759
004249611,0.837,0.788
003832474,0.837,0.687
011122894,0.837,0.827
007440748,0.837,0.817
005629538,0.837,0.761
008680979,0.837,0.774
005282051,0.837,0.801
006032497,0.837,0.757
011194032,0.837,0.749
009150827,0.836,0.821
006278762,0.836,0.824
005972334,0.836,0.690
004385148,0.836,0.757
009590976,0.836,0.769
006289257,0.836,0.800
005857540,0.836,0.771
002014991,0.835,0.813
010073672,0.835,0.732
012644822,0.835,0.746
005305451,0.835,0.763
005480640,0.835,0.757
003117046,0.835,0.783
005784777,0.835,0.720
007373451,0.835,0.732
009166700,0.835,0.773
004136466,0.835,0.802
007287415,0.835,0.794
010850327,0.834,0.595
011716643,0.834,0.579
008934495,0.834,0.822
005004909,0.834,0.747
007133294,0.834,0.749
011337372,0.834,0.778
006442340,0.834,0.775
012156174,0.834,0.770
009573539,0.834,0.743
012159249,0.833,0.799
006047072,0.833,0.793
012070811,0.833,0.767
008430105,0.833,0.794
007046804,0.833,0.690
009410930,0.833,0.690
005357901,0.833,0.690
010619192,0.833,0.690
009955262,0.833,0.794
005963222,0.833,0.690
004770365,0.833,0.736
011358389,0.833,0.797
008780959,0.833,0.781
008120608,0.833,0.826
006436029,0.832,0.768
004245933,0.832,0.796
005374403,0.832,0.740
009471268,0.832,0.772
006665512,0.832,0.793
007978202,0.832,0.775
005288577,0.832,0.773
009225395,0.832,0.782
009735426,0.832,0.793
011818607,0.831,0.787
001718189,0.831,0.781
009269042,0.831,0.759
008680979,0.831,0.764
009480189,0.831,0.765
009837685,0.831,0.749
005042210,0.831,0.765
008557374,0.831,0.804
011611275,0.831,0.769
009836959,0.830,0.813
003749978,0.830,0.782
004545187,0.830,0.820
011566256,0.830,0.742
006949061,0.830,0.777
009813499,0.830,0.804
011401755,0.830,0.821
007216284,0.830,0.751
003962243,0.829,0.781
007102316,0.829,0.757
007457296,0.829,0.762
010973814,0.829,0.763
009458343,0.829,0.764
010266615,0.829,0.753
010797460,0.829,0.752
006962977,0.828,0.775
005185897,0.828,0.756
005364071,0.828,0.820
010872983,0.828,0.738
009880467,0.828,0.794
006774880,0.828,0.784
006356207,0.828,0.618
001724719,0.828,0.770
004178606,0.828,0.797
010717220,0.828,0.802
009085563,0.827,0.736
006755944,0.827,0.812
005445681,0.827,0.740
009897364,0.827,0.815
004483138,0.827,0.729
007749773,0.827,0.757
009838949,0.826,0.800
008672910,0.826,0.745
008826878,0.826,0.804
009395719,0.826,0.721
008611832,0.825,0.736
003244792,0.825,0.781
012055539,0.825,0.744
009963524,0.824,0.793
003867615,0.824,0.749
008636333,0.824,0.752
008848288,0.824,0.807
012454461,0.824,0.746
009588822,0.824,0.807
003450040,0.823,0.755
004736569,0.823,0.781
012602314,0.823,0.787
010166274,0.823,0.733
010881457,0.823,0.772
008013439,0.823,0.788
011135308,0.823,0.777
011962284,0.822,0.776
011497958,0.822,0.765
007132798,0.822,0.784
004262040,0.822,0.799
011669239,0.822,0.738
006842682,0.821,0.777
010468940,0.821,0.807
009904006,0.821,0.746
011455181,0.821,0.750
009650808,0.820,0.768
011656246,0.820,0.796
007733731,0.820,0.765
008644288,0.820,0.822
011176127,0.820,0.761
009957627,0.819,0.721
004770617,0.819,0.751
010028792,0.819,0.761
012314973,0.819,0.798
006871071,0.818,0.748
004656049,0.818,0.777
009405595,0.818,0.669
002581316,0.818,0.798
005602588,0.818,0.736
007347246,0.818,0.738
003103212,0.817,0.776
004049901,0.817,0.764
007124613,0.817,0.797
005880320,0.817,0.767
008892157,0.817,0.754
011512246,0.817,0.769
008644365,0.817,0.759
011752632,0.817,0.738
010777591,0.817,0.777
003438507,0.817,0.788
004466677,0.816,0.813
007449554,0.816,0.732
005787131,0.816,0.761
010730703,0.816,0.755
012785320,0.816,0.794
003448130,0.816,0.757
005977470,0.816,0.759
007455981,0.816,0.730
003326377,0.815,0.753
005650930,0.815,0.771
005880320,0.815,0.786
011308499,0.815,0.793
005513648,0.815,0.775
007768451,0.815,0.794
012254378,0.814,0.768
010600955,0.814,0.774
010670119,0.814,0.727
009455677,0.814,0.745
011874577,0.814,0.792
006020753,0.813,0.820
007135852,0.813,0.750
003745690,0.813,0.778
007288306,0.813,0.737
007102316,0.812,0.751
007183745,0.812,0.730
010489206,0.812,0.805
008973129,0.811,0.757
007008211,0.811,0.798
011912932,0.811,0.736
008570333,0.811,0.738
009475552,0.810,0.814
009285265,0.810,0.796
005531576,0.810,0.747
006932987,0.810,0.688
010875007,0.810,0.771
004150496,0.809,0.769
005385509,0.809,0.795
002995392,0.809,0.764
007870390,0.809,0.821
002990873,0.808,0.745
005283542,0.807,0.686
012120943,0.807,0.775
010329469,0.807,0.734
006226290,0.807,0.655
003544640,0.806,0.747
011760959,0.806,0.743
005956342,0.806,0.736
006599975,0.806,0.759
009605514,0.805,0.780
008885643,0.805,0.765
009518318,0.805,0.726
006435936,0.805,0.734
006034834,0.805,0.792
011547505,0.804,0.811
007118364,0.804,0.821
007051180,0.804,0.535
007510820,0.804,0.740
008193178,0.804,0.753
003533469,0.803,0.771
011014932,0.803,0.755
011495458,0.803,0.737
004833421,0.802,0.780
005688910,0.802,0.716
011509504,0.802,0.734
009895006,0.802,0.702
006226908,0.802,0.800
004989057,0.802,0.798
003103227,0.802,0.735
008822421,0.801,0.728
005716932,0.801,0.796
010094670,0.800,0.823
006850504,0.800,0.826
006037187,0.800,0.779
010614158,0.800,0.500
004458082,0.800,0.696
010682541,0.799,0.759
008042453,0.799,0.721
008883329,0.799,0.766
005599774,0.798,0.680
011460462,0.798,0.766
007595157,0.798,0.774
010798331,0.798,0.734
006934045,0.798,0.735
007204981,0.798,0.666
008559152,0.798,0.756
006792908,0.798,0.729
010538176,0.797,0.740
011860395,0.797,0.748
010340423,0.797,0.735
003122872,0.797,0.777
009209624,0.796,0.784
009661979,0.796,0.777
011337566,0.796,0.797
011395587,0.796,0.685
007747425,0.795,0.754
008429314,0.795,0.747
007287995,0.795,0.820
009112931,0.795,0.783
011493431,0.795,0.756
010130039,0.794,0.803
005534941,0.794,0.742
008351704,0.794,0.727
003859628,0.794,0.694
011565924,0.794,0.794
010538176,0.794,0.760
009307509,0.793,0.759
009166870,0.793,0.719
006067545,0.792,0.758
008410415,0.792,0.732
006276477,0.792,0.692
005252423,0.792,0.761
009834040,0.792,0.821
011348997,0.792,0.622
008168187,0.792,0.782
012645057,0.792,0.735
011666881,0.792,0.776
003342794,0.791,0.755
003937519,0.791,0.764
011709124,0.791,0.735
010933561,0.790,0.705
008935810,0.790,0.789
006184894,0.790,0.618
010514430,0.790,0.818
008962094,0.790,0.724
005351250,0.789,0.710
010360722,0.789,0.736
005438757,0.789,0.707
008636539,0.789,0.781
009696358,0.789,0.809
008396405,0.789,0.730
002164169,0.788,0.729
003447722,0.788,0.733
011601584,0.788,0.789
007366258,0.788,0.697
008578780,0.788,0.507
008959839,0.788,0.740
010027323,0.787,0.741
009992325,0.787,0.719
006869184,0.787,0.741
006287313,0.787,0.690
003660924,0.787,0.723
009700449,0.786,0.764
005219234,0.786,0.757
011200415,0.786,0.750
003732035,0.786,0.775
008826007,0.785,0.751
008802693,0.785,0.738
010905911,0.785,0.765
010718726,0.785,0.763
012401863,0.785,0.803
009839821,0.784,0.702
006768394,0.784,0.736
008344004,0.784,0.817
010166274,0.784,0.776
007584650,0.784,0.721
009030537,0.784,0.729
010166274,0.783,0.627
006696580,0.783,0.760
009267996,0.783,0.799
011601972,0.782,0.755
009230021,0.782,0.749
009415172,0.781,0.778
004770174,0.781,0.797
012306058,0.781,0.746
004545187,0.781,0.696
011288051,0.781,0.793
009328641,0.780,0.782
011560897,0.780,0.716
007871954,0.780,0.816
006937402,0.780,0.740
005185897,0.780,0.808
008197343,0.780,0.726
010357831,0.779,0.549
005796675,0.779,0.825
009838975,0.779,0.677
007605093,0.779,0.712
008454250,0.778,0.684
009006449,0.778,0.719
008047428,0.778,0.730
008026752,0.778,0.684
007941200,0.778,0.703
007380537,0.778,0.547
005651104,0.778,0.547
009288786,0.778,0.547
003458028,0.778,0.684
009077124,0.778,0.684
008277797,0.778,0.703
007877496,0.778,0.547
009115800,0.778,0.547
011502867,0.778,0.547
005794240,0.778,0.547
009040849,0.778,0.684
003749365,0.778,0.547
009715631,0.778,0.757
008628758,0.778,0.737
011853878,0.777,0.703
007447200,0.777,0.817
011125613,0.777,0.705
012785320,0.777,0.804
012456063,0.777,0.741
008878187,0.777,0.683
004078311,0.777,0.803
010982872,0.776,0.755
006936909,0.776,0.746
008105719,0.776,0.722
006636320,0.775,0.705
005219234,0.775,0.757
012254909,0.775,0.718
005095082,0.775,0.758
011752908,0.775,0.744
004455231,0.774,0.746
009513865,0.774,0.570
009955598,0.774,0.703
009458613,0.774,0.741
009285568,0.773,0.738
008978528,0.773,0.756
008164257,0.773,0.744
008013419,0.773,0.545
010793172,0.773,0.770
003732821,0.772,0.730
005942808,0.772,0.788
008806985,0.772,0.750
009730163,0.772,0.684
005621333,0.772,0.732
010018233,0.772,0.712
007211469,0.772,0.721
008611257,0.771,0.714
004150539,0.771,0.710
008801316,0.771,0.698
007522911,0.771,0.708
008689373,0.771,0.724
003326377,0.771,0.796
011461844,0.771,0.728
010068659,0.771,0.763
009881077,0.770,0.685
005880320,0.770,0.793
011811193,0.770,0.802
009157634,0.770,0.679
007663405,0.770,0.716
007455287,0.770,0.732
005471202,0.770,0.778
006604328,0.770,0.740
006525946,0.770,0.766
012008872,0.769,0.765
003755522,0.769,0.680
009351920,0.769,0.763
003217264,0.769,0.704
008073705,0.769,0.690
004850961,0.769,0.731
010662202,0.769,0.679
012366084,0.769,0.719
008165946,0.768,0.760
008753657,0.768,0.784
010587105,0.768,0.738
005385439,0.768,0.757
008197406,0.767,0.714
009447166,0.767,0.728
010332883,0.767,0.681
011356260,0.767,0.692
003848275,0.767,0.739
008264402,0.766,0.667
010686864,0.766,0.684
006962977,0.766,0.743
009180282,0.765,0.813
011401767,0.765,0.712
008142942,0.765,0.724
006343170,0.765,0.759
009229657,0.765,0.748
010744335,0.764,0.738
009364609,0.764,0.722
010329835,0.764,0.670
009264949,0.764,0.700
011389771,0.764,0.642
003120276,0.764,0.785
008656535,0.764,0.796
010489345,0.764,0.691
006278762,0.764,0.810
005780855,0.764,0.685
005352640,0.764,0.738
004739229,0.764,0.799
007761918,0.763,0.832
009824805,0.763,0.693
009280239,0.763,0.739
010925104,0.763,0.783
010552151,0.762,0.813
007109675,0.762,0.706
005185897,0.762,0.692
005792202,0.762,0.613
009757613,0.762,0.691
006692833,0.761,0.774
009244756,0.761,0.790
007731281,0.761,0.682
012257886,0.761,0.713
004370527,0.761,0.747
006607286,0.760,0.723
009527334,0.760,0.648
005856571,0.760,0.637
009909735,0.760,0.637
011081504,0.760,0.733
008078502,0.760,0.751
009092504,0.759,0.786
007955580,0.759,0.681
005652893,0.759,0.721
006291033,0.758,0.695
007256914,0.758,0.749
005640085,0.758,0.709
011121752,0.758,0.719
010879038,0.758,0.715
010132832,0.758,0.712
010745365,0.757,0.731
005688790,0.757,0.725
006606438,0.757,0.679
011361646,0.757,0.713
005959719,0.757,0.729
004644952,0.756,0.680
008150320,0.756,0.676
003958301,0.756,0.732
007018210,0.756,0.752
012352520,0.755,0.733
003426367,0.755,0.673
006467363,0.755,0.732
004484179,0.755,0.753
009664142,0.755,0.713
009026749,0.755,0.773
008738775,0.755,0.734
012109267,0.755,0.703
007429240,0.755,0.717
007376983,0.755,0.704
010337258,0.755,0.695
010793576,0.755,0.729
006975129,0.754,0.635
003728432,0.754,0.669
010187017,0.754,0.604
010453588,0.754,0.754
012066335,0.754,0.745
007948784,0.753,0.823
003239671,0.753,0.656
007094486,0.753,0.753
009003401,0.753,0.719
008240797,0.753,0.702
006774537,0.753,0.637
006677841,0.753,0.640
010454632,0.752,0.750
009787239,0.752,0.749
008226994,0.752,0.652
004140813,0.751,0.697
005358241,0.750,0.708
009963524,0.750,0.675
009697131,0.750,0.675
005514383,0.750,0.798
011017901,0.750,0.655
002302548,0.750,0.705
004852528,0.750,0.657
012470844,0.750,0.709
010070468,0.748,0.706
010600261,0.748,0.729
006026924,0.748,0.797
007908367,0.748,0.678
009945370,0.748,0.813
009529744,0.748,0.723
011403339,0.747,0.739
009941066,0.747,0.695
006149980,0.747,0.772
008505920,0.746,0.712
004075015,0.746,0.719
008681734,0.745,0.780
008099138,0.745,0.743
005283458,0.745,0.752
010027247,0.744,0.718
007673192,0.744,0.715
007542813,0.744,0.673
009851662,0.744,0.741
006062088,0.743,0.701
005809890,0.743,0.664
008773015,0.743,0.741
011126381,0.743,0.633
010059645,0.743,0.665
005689351,0.742,0.576
003548044,0.742,0.793
005807769,0.742,0.717
005963582,0.742,0.808
008260234,0.742,0.630
006607644,0.741,0.680
004741126,0.741,0.761
006521045,0.741,0.689
006880517,0.741,0.791
008167996,0.741,0.652
006697817,0.741,0.717
009655711,0.741,0.749
007699298,0.740,0.679
010730034,0.740,0.715
005181817,0.740,0.628
006265792,0.740,0.730
009411166,0.740,0.773
006593150,0.739,0.739
008494542,0.739,0.703
008554701,0.739,0.712
003632089,0.739,0.696
008164257,0.739,0.689
009266431,0.737,0.787
008231667,0.737,0.670
005211199,0.737,0.722
008243283,0.737,0.722
006690836,0.737,0.755
011152511,0.737,0.686
011181260,0.737,0.719
008120608,0.736,0.826
009395024,0.736,0.755
006587105,0.736,0.667
009941550,0.736,0.703
005384079,0.736,0.695
006962977,0.736,0.721
011657891,0.735,0.800
008167996,0.735,0.693
010854546,0.735,0.570
010842192,0.735,0.742
007019524,0.735,0.698
006269070,0.735,0.596
007866914,0.735,0.695
005706595,0.734,0.801
011403530,0.734,0.725
002852810,0.734,0.715
006268648,0.734,0.703
011134879,0.733,0.707
006543893,0.733,0.692
004242147,0.733,0.682
008222813,0.733,0.787
005972334,0.733,0.697
011618601,0.732,0.743
004157325,0.732,0.608
008620402,0.732,0.676
007265298,0.732,0.751
006221385,0.732,0.711
008949925,0.732,0.716
010227020,0.732,0.730
010005788,0.732,0.770
009884104,0.731,0.815
007900727,0.731,0.746
005301750,0.731,0.428
004852528,0.731,0.622
011497958,0.731,0.735
012506770,0.730,0.725
006072593,0.730,0.748
006436029,0.730,0.639
006021275,0.730,0.732
006185331,0.730,0.761
006442340,0.729,0.705
010004738,0.729,0.719
011972666,0.729,0.701
010991114,0.729,0.736
010686814,0.729,0.710
011389771,0.729,0.697
009282762,0.729,0.693
006037581,0.728,0.702
003629330,0.728,0.729
006525946,0.727,0.694
006936909,0.727,0.673
011298298,0.727,0.701
008367644,0.726,0.701
004827723,0.726,0.651
011771430,0.726,0.688
010351231,0.726,0.747
006276791,0.726,0.660
006619815,0.725,0.701
009086154,0.725,0.657
002165002,0.725,0.701
011853878,0.724,0.643
011176127,0.724,0.643
009730163,0.723,0.703
009967771,0.723,0.800
010187017,0.723,0.651
008492101,0.723,0.686
009463329,0.723,0.712
006945786,0.722,0.733
004150624,0.722,0.705
006035124,0.722,0.720
003245969,0.722,0.646
009714550,0.722,0.746
008868649,0.722,0.777
002142522,0.722,0.697
009716302,0.721,0.705
005471158,0.720,0.801
005480640,0.720,0.652
003937814,0.720,0.705
009518318,0.720,0.654
011963206,0.720,0.731
010874215,0.719,0.650
004929299,0.719,0.654
008380709,0.719,0.697
003861611,0.718,0.681
006272413,0.718,0.678
010531955,0.718,0.754
008883329,0.718,0.721
008081905,0.718,0.743
010875007,0.718,0.672
011656840,0.717,0.718
005726910,0.717,0.750
004919550,0.717,0.708
007761545,0.717,0.769
004478168,0.716,0.714
011969988,0.716,0.608
005375194,0.716,0.702
009904006,0.716,0.738
008824737,0.715,0.731
008247638,0.715,0.725
011923270,0.715,0.652
006349881,0.715,0.683
010973814,0.715,0.689
003128552,0.715,0.768
008894646,0.715,0.766
007097534,0.714,0.790
011090556,0.714,0.709
011508644,0.714,0.702
009693006,0.713,0.717
010526887,0.713,0.709
005817613,0.713,0.726
003241604,0.713,0.732
003642335,0.713,0.657
005551240,0.712,0.694
009958962,0.712,0.658
006609270,0.712,0.701
011121752,0.712,0.744
005470960,0.712,0.702
009467404,0.711,0.703
006786348,0.711,0.679
006359320,0.711,0.697
011179076,0.711,0.666
012066569,0.711,0.670
007040629,0.710,0.695
009887224,0.710,0.646
006368230,0.710,0.642
010924562,0.709,0.702
010200627,0.709,0.679
006345732,0.708,0.781
005562090,0.708,0.736
012120307,0.708,0.674
007273277,0.708,0.803
009139084,0.708,0.701
008459663,0.708,0.698
009973109,0.708,0.667
005209845,0.708,0.689
005978170,0.708,0.673
010591855,0.708,0.660
005530112,0.707,0.705
010467714,0.707,0.689
006200715,0.707,0.672
007747425,0.706,0.725
005546691,0.706,0.692
009491832,0.706,0.711
008811490,0.705,0.701
007515670,0.705,0.797
007269493,0.705,0.660
012302530,0.705,0.666
010748393,0.705,0.721
004852528,0.705,0.681
003130300,0.705,0.724
006145201,0.704,0.708
010031656,0.704,0.728
004385148,0.704,0.735
010552611,0.704,0.657
010790387,0.704,0.762
008914779,0.704,0.693
007534267,0.703,0.701
009965957,0.703,0.731
010722485,0.703,0.688
008804455,0.703,0.668
005271608,0.703,0.716
010925113,0.703,0.669
012416661,0.703,0.731
007983117,0.702,0.790
011037511,0.702,0.687
002849140,0.702,0.655
009837661,0.702,0.633
006372194,0.702,0.656
003555178,0.702,0.706
005872150,0.702,0.764
003661886,0.702,0.685
009517393,0.701,0.771
007673841,0.701,0.724
007604328,0.701,0.655
009210387,0.700,0.773
009364290,0.700,0.706
007732285,0.700,0.823
010482160,0.700,0.795
006364215,0.700,0.743
006849310,0.700,0.697
006948054,0.700,0.651
005339567,0.699,0.677
010019643,0.699,0.693
004466677,0.699,0.706
003122913,0.699,0.673
008210018,0.698,0.728
010122538,0.698,0.644
011019987,0.698,0.730
008125917,0.698,0.715
008036287,0.697,0.617
011718144,0.697,0.750
007762723,0.697,0.708
003548044,0.697,0.729
006842807,0.697,0.699
011074835,0.697,0.666
005942808,0.696,0.794
010552263,0.696,0.703
005686174,0.696,0.662
012056139,0.696,0.676
011718389,0.695,0.668
010187159,0.695,0.822
007286911,0.695,0.709
011100670,0.695,0.734
011912911,0.695,0.692
009636135,0.695,0.771
008230616,0.694,0.766
006026737,0.694,0.737
010583066,0.694,0.784
011442793,0.694,0.669
005302006,0.694,0.606
004736644,0.694,0.750
008004903,0.694,0.676
010908248,0.694,0.670
011456256,0.694,0.736
003848966,0.693,0.663
005219234,0.693,0.546
005436502,0.693,0.654
006956233,0.693,0.732
006949607,0.692,0.741
008949925,0.692,0.692
010187017,0.692,0.663
008037038,0.692,0.738
007376983,0.691,0.679
009020160,0.691,0.654
005881120,0.691,0.661
011288051,0.691,0.741
008151055,0.691,0.646
005706966,0.691,0.663
004459924,0.691,0.748
009995402,0.691,0.682
011253711,0.691,0.698
006206214,0.691,0.681
011521793,0.691,0.692
008095441,0.691,0.652
005475042,0.690,0.685
007877978,0.690,0.620
011449844,0.690,0.698
005768816,0.690,0.725
005978559,0.689,0.792
008757824,0.689,0.688
001431122,0.689,0.752
002987027,0.689,0.736
005005121,0.689,0.618
003967326,0.689,0.651
008956206,0.689,0.650
005802478,0.688,0.647
006921944,0.688,0.689
010586744,0.688,0.658
005340878,0.687,0.657
008463346,0.687,0.659
008544992,0.687,0.699
007294743,0.687,0.632
007539174,0.687,0.647
005553959,0.686,0.700
011014932,0.686,0.673
003231341,0.686,0.658
012021625,0.685,0.604
011709244,0.685,0.646
009828127,0.685,0.654
010028535,0.684,0.645
008804845,0.684,0.610
010876237,0.684,0.721
005956656,0.684,0.709
006364582,0.684,0.671
006964929,0.684,0.673
005213230,0.684,0.717
008030339,0.684,0.745
011520459,0.683,0.712
011153121,0.683,0.676
009716391,0.683,0.666
006382217,0.683,0.615
006345732,0.683,0.645
005906426,0.683,0.671
005471289,0.682,0.819
007906671,0.682,0.749
009956082,0.682,0.678
007918478,0.681,0.619
004072333,0.681,0.703
009117416,0.680,0.641
004274548,0.680,0.681
005110453,0.680,0.694
008346392,0.679,0.665
011187837,0.679,0.730
008972058,0.679,0.657
011622985,0.679,0.661
006422155,0.679,0.641
005617854,0.679,0.829
010141900,0.678,0.702
010723367,0.678,0.677
004645174,0.678,0.710
010545066,0.678,0.649
006359926,0.678,0.625
011046025,0.678,0.680
007907808,0.678,0.719
005613821,0.677,0.677
008827930,0.677,0.651
009899607,0.677,0.703
007901016,0.677,0.804
010601284,0.677,0.691
010158729,0.677,0.707
010858691,0.677,0.758
010122538,0.677,0.730
003529290,0.677,0.688
003444588,0.677,0.714
012120307,0.677,0.777
010813078,0.676,0.675
008742590,0.676,0.710
008651389,0.676,0.756
011757451,0.676,0.675
012120307,0.676,0.685
003554031,0.676,0.764
011284772,0.675,0.737
008934103,0.675,0.669
004773392,0.675,0.672
009573685,0.675,0.728
005783732,0.675,0.725
007609674,0.674,0.654
009775938,0.674,0.599
010991389,0.674,0.644
006131130,0.674,0.673
010617017,0.673,0.628
009896558,0.672,0.656
005436013,0.672,0.684
003447722,0.672,0.735
005125347,0.672,0.704
006871071,0.672,0.718
008832512,0.671,0.716
002716801,0.671,0.686
009076971,0.671,0.697
009602613,0.671,0.660
004665571,0.671,0.642
005289854,0.671,0.724
008495415,0.671,0.661
005456651,0.671,0.771
011810124,0.670,0.682
008029197,0.670,0.697
011414465,0.669,0.647
010597693,0.669,0.685
003761319,0.669,0.749
006461675,0.669,0.678
007672215,0.669,0.706
011967788,0.668,0.678
006719052,0.668,0.711
008695311,0.668,0.760
004060229,0.668,0.691
003124598,0.667,0.674
002717158,0.667,0.702
011601584,0.667,0.405
011764462,0.667,0.780
007047824,0.667,0.611
003861595,0.667,0.520
006768394,0.666,0.823
009364290,0.666,0.646
004139816,0.666,0.655
005689351,0.666,0.637
004450844,0.666,0.712
011461433,0.666,0.650
008076630,0.665,0.761
007906882,0.665,0.522
007692093,0.665,0.689
008544992,0.665,0.637
005609593,0.665,0.751
004832837,0.665,0.707
005358241,0.665,0.570
009886361,0.665,0.691
005471690,0.664,0.775
003955817,0.663,0.679
007416306,0.663,0.683
006780158,0.663,0.653
011754430,0.662,0.663
008804283,0.662,0.621
010978581,0.661,0.711
010290666,0.661,0.715
010419312,0.661,0.677
003765917,0.661,0.762
008263545,0.660,0.638
008349399,0.660,0.680
011662184,0.660,0.747
008760040,0.660,0.659
012068975,0.660,0.711
008892303,0.660,0.792
005353137,0.660,0.625
009216775,0.660,0.676
004484336,0.660,0.647
010214162,0.659,0.564
008331612,0.659,0.688
008429668,0.659,0.653
002161536,0.659,0.568
012469800,0.659,0.749
007801070,0.659,0.737
012735830,0.658,0.628
009353314,0.658,0.686
006140059,0.658,0.692
010028792,0.658,0.768
009002538,0.657,0.636
010227020,0.657,0.423
006949898,0.656,0.678
011283615,0.656,0.688
005511659,0.656,0.682
002720514,0.656,0.683
009221517,0.656,0.707
010878263,0.655,0.707
006291837,0.655,0.805
004076098,0.655,0.743
009529744,0.655,0.655
005601258,0.654,0.627
011599038,0.654,0.666
006525280,0.654,0.642
006716545,0.654,0.705
005364071,0.654,0.637
009962455,0.654,0.738
005125196,0.653,0.677
009832208,0.653,0.747
006462874,0.653,0.778
007976520,0.653,0.705
008880123,0.653,0.681
008025596,0.653,0.790
008646141,0.652,0.731
002852528,0.652,0.722
011036168,0.651,0.741
010337517,0.650,0.628
009664276,0.650,0.650
009947653,0.650,0.699
009351316,0.650,0.626
008617363,0.649,0.634
008235924,0.649,0.784
011518142,0.649,0.768
007282470,0.649,0.758
010656823,0.649,0.645
007918652,0.648,0.695
002715695,0.648,0.629
009466668,0.648,0.672
008709688,0.648,0.632
007816665,0.648,0.646
009634821,0.647,0.667
009044228,0.647,0.783
011769890,0.647,0.526
008652999,0.647,0.685
009701962,0.646,0.701
012154526,0.646,0.644
010583761,0.646,0.706
006026438,0.646,0.646
005092266,0.646,0.661
007673192,0.646,0.779
004471747,0.646,0.638
008226994,0.645,0.668
008916492,0.645,0.784
009995771,0.645,0.675
007090524,0.645,0.694
007847104,0.645,0.643
006607357,0.645,0.638
007375348,0.642,0.635
009009953,0.642,0.584
008013439,0.642,0.712
008678594,0.642,0.767
009898017,0.641,0.668
007091432,0.641,0.694
011821363,0.641,0.643
004245861,0.641,0.734
009880190,0.641,0.618
008495415,0.641,0.704
003645438,0.640,0.729
010199984,0.640,0.636
009896018,0.640,0.707
010916600,0.640,0.630
005651846,0.640,0.727
007455287,0.639,0.614
010118816,0.638,0.701
007379385,0.638,0.539
010679583,0.638,0.692
011401767,0.638,0.638
010922659,0.637,0.700
001718189,0.637,0.588
008022489,0.637,0.658
012256520,0.637,0.637
008480285,0.637,0.777
006206559,0.636,0.595
011414511,0.636,0.736
010485250,0.636,0.767
003247268,0.636,0.767
009071386,0.636,0.767
006046540,0.636,0.736
009651668,0.636,0.736
008544996,0.636,0.736
008605074,0.636,0.736
006470149,0.636,0.767
008845026,0.636,0.767
002437209,0.636,0.646
004365645,0.636,0.784
009757613,0.635,0.622
011818872,0.635,0.628
011098013,0.635,0.777
005544903,0.635,0.652
007918992,0.635,0.641
006290935,0.635,0.686
009839030,0.635,0.693
008247770,0.634,0.677
009071593,0.634,0.750
008229458,0.634,0.619
006964159,0.633,0.688
008077137,0.633,0.619
004263293,0.632,0.792
009892816,0.632,0.655
007841925,0.632,0.646
008814872,0.632,0.738
009025971,0.631,0.740
003336476,0.631,0.659
008490993,0.631,0.711
006600515,0.631,0.637
006929285,0.631,0.681
012505503,0.631,0.673
006198999,0.631,0.816
009520838,0.631,0.789
008282651,0.630,0.765
004454752,0.630,0.616
002438513,0.630,0.616
009963524,0.630,0.616
006468337,0.630,0.616
009283156,0.629,0.665
004858610,0.629,0.703
005450893,0.629,0.692
009147012,0.629,0.786
008950568,0.629,0.698
011246161,0.628,0.782
009872831,0.628,0.646
003342467,0.628,0.778
010518399,0.628,0.756
010963065,0.628,0.617
003554031,0.627,0.573
003234598,0.627,0.651
004951249,0.627,0.690
007047363,0.626,0.664
006221385,0.626,0.606
004676964,0.626,0.684
012266636,0.625,0.630
003248501,0.625,0.614
009716028,0.625,0.659
008257205,0.625,0.741
005860968,0.625,0.665
010880507,0.624,0.668
010858691,0.624,0.742
003231341,0.624,0.506
010090257,0.624,0.514
009217583,0.624,0.633
009020160,0.624,0.601
010658177,0.623,0.643
011244137,0.622,0.735
001995519,0.622,0.599
004861791,0.622,0.677
008751796,0.622,0.696
006975615,0.622,0.654
006124512,0.621,0.703
005471792,0.621,0.826
003240158,0.621,0.662
010670119,0.621,0.703
007272132,0.620,0.643
006615511,0.620,0.709
008394721,0.620,0.625
007768952,0.620,0.694
011754553,0.620,0.742
005088400,0.620,0.593
005080636,0.619,0.648
010610039,0.619,0.641
004914566,0.619,0.624
008288947,0.619,0.796
006422155,0.618,0.705
007503885,0.618,0.693
002584163,0.618,0.650
009468551,0.618,0.692
008212002,0.618,0.626
011285870,0.618,0.744
008581240,0.618,0.692
009177629,0.617,0.749
010362031,0.616,0.722
005552562,0.616,0.640
012156347,0.616,0.662
009836149,0.616,0.640
008126558,0.615,0.600
010397751,0.615,0.655
009641076,0.615,0.612
009936080,0.615,0.645
005710069,0.614,0.662
010617638,0.614,0.684
006358937,0.614,0.670
005386163,0.614,0.815
007285757,0.613,0.650
008481129,0.613,0.762
008525286,0.613,0.561
003219037,0.613,0.656
009896018,0.612,0.661
008018547,0.612,0.778
005195172,0.612,0.690
011122894,0.612,0.775
007596240,0.611,0.644
008359569,0.611,0.694
007303253,0.611,0.564
011442793,0.611,0.682
010684670,0.611,0.603
007778621,0.611,0.639
006062929,0.611,0.624
010328458,0.610,0.757
004939533,0.610,0.675
005308296,0.609,0.592
001718189,0.609,0.713
008490993,0.609,0.830
006937529,0.609,0.616
008280511,0.609,0.644
009828127,0.609,0.599
003234598,0.608,0.653
011176166,0.608,0.635
011658036,0.608,0.661
005007345,0.608,0.744
007661893,0.608,0.595
009850966,0.607,0.637
007840044,0.607,0.595
009851970,0.607,0.602
007288444,0.607,0.687
003348216,0.607,0.614
007769819,0.606,0.634
008652577,0.606,0.676
008556077,0.606,0.808
007595157,0.606,0.616
007884986,0.606,0.711
008480582,0.605,0.680
005551672,0.605,0.762
007033233,0.605,0.628
006697756,0.605,0.684
003547760,0.604,0.659
007515762,0.604,0.644
008197793,0.604,0.667
011775507,0.604,0.574
008321314,0.603,0.618
004164994,0.603,0.726
001717722,0.602,0.634
007777397,0.602,0.686
010328393,0.602,0.623
011912987,0.602,0.584
003644399,0.602,0.662
011037818,0.601,0.678
010663976,0.601,0.633
005106313,0.601,0.647
006034379,0.600,0.730
005036705,0.600,0.614
007259298,0.600,0.679
005525484,0.600,0.602
005897826,0.600,0.778
009474232,0.600,0.712
006369131,0.599,0.635
003559860,0.599,0.657
008442463,0.599,0.640
005792202,0.599,0.564
006381846,0.599,0.828
009006186,0.598,0.589
006429812,0.598,0.684
003348082,0.597,0.657
011497958,0.597,0.632
007174351,0.597,0.653
009838804,0.596,0.635
004263293,0.596,0.563
005938970,0.596,0.569
009849884,0.596,0.597
005342473,0.596,0.711
008548454,0.596,0.740
009071593,0.596,0.650
007289338,0.596,0.667
010480982,0.596,0.709
009873759,0.595,0.631
005702939,0.595,0.724
006373680,0.595,0.629
008087812,0.594,0.749
002973386,0.594,0.574
008278073,0.594,0.620
009872283,0.594,0.811
010468940,0.593,0.679
006525185,0.593,0.697
009411412,0.593,0.561
005542466,0.593,0.600
009509343,0.593,0.608
006041734,0.593,0.721
003241557,0.593,0.621
008081899,0.592,0.685
005471108,0.592,0.788
007703955,0.592,0.561
007206422,0.592,0.678
005531576,0.592,0.708
005129453,0.591,0.621
008525101,0.591,0.607
007134976,0.591,0.593
008644365,0.590,0.586
011389771,0.590,0.625
010271806,0.590,0.782
007100673,0.589,0.734
006206470,0.589,0.622
008559644,0.589,0.641
011905409,0.589,0.666
009026248,0.589,0.595
010964440,0.588,0.680
008426567,0.588,0.616
008379705,0.588,0.611
004474462,0.587,0.649
009842890,0.587,0.598
007376983,0.587,0.604
011080405,0.587,0.634
009950612,0.586,0.619
009837661,0.586,0.590
009452897,0.586,0.635
010669994,0.585,0.635
003356156,0.585,0.651
009966219,0.585,0.643
005652237,0.585,0.760
009595686,0.584,0.364
009880467,0.584,0.733
004077526,0.584,0.550
006948054,0.584,0.571
003098843,0.583,0.610
011124436,0.583,0.728
006366559,0.583,0.617
006752002,0.582,0.639
005689351,0.582,0.659
003756264,0.582,0.707
009026007,0.582,0.680
004365442,0.581,0.675
009272070,0.581,0.667
009851360,0.581,0.618
009415108,0.581,0.613
010068024,0.581,0.740
005105886,0.581,0.627
006264750,0.580,0.645
003120308,0.580,0.578
006864893,0.580,0.549
008301878,0.580,0.652
008352009,0.579,0.658
004556468,0.579,0.648
008630788,0.579,0.574
009205938,0.578,0.729
009288237,0.578,0.706
009142225,0.578,0.668
011255231,0.578,0.658
007659389,0.578,0.525
006026438,0.578,0.638
004241238,0.578,0.665
012737015,0.578,0.600
009006449,0.578,0.555
006223324,0.578,0.621
011090556,0.577,0.672
011570749,0.577,0.821
009020114,0.577,0.654
006586746,0.577,0.598
010747501,0.577,0.609
012017109,0.577,0.623
003646449,0.577,0.639
010464050,0.577,0.603
007038988,0.576,0.669
009221528,0.576,0.695
009536108,0.576,0.572
012204137,0.576,0.647
005181299,0.576,0.771
007984574,0.576,0.606
007620413,0.575,0.818
010872983,0.575,0.625
010186945,0.574,0.780
006043562,0.574,0.644
008753896,0.573,0.614
011125613,0.573,0.580
010023469,0.573,0.658
010864531,0.573,0.611
008110767,0.573,0.569
006525106,0.572,0.652
006705026,0.572,0.641
008044600,0.572,0.651
006516185,0.571,0.744
007762153,0.571,0.633
005544450,0.571,0.583
004935172,0.571,0.659
012216278,0.571,0.607
009366617,0.570,0.757
010027323,0.570,0.553
010863608,0.570,0.596
010793172,0.570,0.586
002569516,0.570,0.594
005164255,0.569,0.510
004770174,0.569,0.732
008746295,0.568,0.636
011601584,0.568,0.600
002854698,0.568,0.609
008946267,0.568,0.727
003119256,0.568,0.607
010525049,0.568,0.583
007889486,0.567,0.640
003444098,0.567,0.543
004725681,0.566,0.730
003128552,0.566,0.584
009843517,0.566,0.637
009391208,0.566,0.565
006615600,0.565,0.737
004633570,0.565,0.508
008494783,0.565,0.636
002985767,0.564,0.777
003101178,0.564,0.800
005307568,0.564,0.600
005981058,0.563,0.724
009636563,0.563,0.650
004391348,0.563,0.613
006705137,0.563,0.623
005211922,0.563,0.504
008891684,0.563,0.567
005124254,0.563,0.620
011671579,0.563,0.672
011513441,0.563,0.597
009224514,0.563,0.624
011021266,0.562,0.659
003002478,0.562,0.671
006359929,0.562,0.670
002452289,0.562,0.744
005972334,0.562,0.690
008280511,0.562,0.645
007747425,0.561,0.603
008493354,0.561,0.664
011403389,0.561,0.586
007100673,0.561,0.528
004915638,0.560,0.596
006685526,0.560,0.810
008560804,0.560,0.650
004548011,0.560,0.625
007430034,0.559,0.692
005780715,0.558,0.772
009002278,0.558,0.613
010583180,0.558,0.680
006116172,0.558,0.785
010397751,0.557,0.621
006592832,0.557,0.555
008866137,0.557,0.515
001164301,0.557,0.670
010471621,0.557,0.575
003955444,0.557,0.619
008628761,0.557,0.738
011285136,0.557,0.511
009027909,0.557,0.606
001724513,0.556,0.603
009845909,0.556,0.587
005358624,0.556,0.636
009087853,0.556,0.662
005436338,0.556,0.611
006756669,0.556,0.636
007017372,0.556,0.636
009772531,0.556,0.636
011359879,0.556,0.636
007131760,0.555,0.561
004139254,0.555,0.644
011670125,0.554,0.602
010621666,0.553,0.784
003751118,0.553,0.597
006103377,0.553,0.628
008836888,0.552,0.643
010141900,0.552,0.615
002853029,0.551,0.589
009020114,0.551,0.621
004172805,0.551,0.576
010468885,0.551,0.687
009282853,0.551,0.641
005941160,0.550,0.501
007777818,0.550,0.593
005959719,0.550,0.621
011341164,0.550,0.652
005980208,0.549,0.751
009641144,0.549,0.610
005513012,0.548,0.816
004939346,0.548,0.491
005175986,0.547,0.582
003962243,0.547,0.557
010937749,0.546,0.608
003962684,0.545,0.744
011551692,0.545,0.522
004473226,0.545,0.540
006129524,0.545,0.680
009345933,0.545,0.625
011187436,0.544,0.683
006776555,0.544,0.689
005351250,0.544,0.522
011030475,0.543,0.572
010328393,0.543,0.571
007834045,0.543,0.762
008626325,0.542,0.661
003328080,0.541,0.634
005213404,0.541,0.631
011870545,0.541,0.756
002707916,0.541,0.559
005212220,0.540,0.800
005166811,0.540,0.630
004067925,0.540,0.687
007213311,0.540,0.659
010063208,0.540,0.643
008192911,0.539,0.566
010140274,0.539,0.635
006152974,0.539,0.740
010265898,0.538,0.633
010141900,0.538,0.603
006527078,0.538,0.656
009119568,0.538,0.600
010855545,0.538,0.648
009821454,0.538,0.638
005174858,0.538,0.619
008395660,0.538,0.622
011911929,0.537,0.565
011177543,0.537,0.569
006467363,0.537,0.612
004055304,0.537,0.574
005962262,0.537,0.619
009349757,0.537,0.677
008806123,0.536,0.632
004742420,0.536,0.598
008121328,0.536,0.650
010339000,0.536,0.600
008233802,0.535,0.716
005564247,0.535,0.747
009274092,0.534,0.713
006665860,0.534,0.588
007515212,0.534,0.587
012254792,0.534,0.500
006025174,0.534,0.613
006767337,0.533,0.660
009334893,0.533,0.580
004366323,0.533,0.606
006129694,0.533,0.682
003230753,0.532,0.538
008631504,0.531,0.581
005791713,0.531,0.645
011465651,0.531,0.675
004949524,0.530,0.564
010779233,0.530,0.565
011341314,0.530,0.741
009899315,0.530,0.642
006922710,0.530,0.564
008429566,0.530,0.666
004160006,0.529,0.564
010909127,0.529,0.647
011860294,0.529,0.658
009334893,0.528,0.608
006752502,0.528,0.628
004077526,0.528,0.561
011752906,0.527,0.630
008302450,0.527,0.677
007888863,0.527,0.645
004061149,0.526,0.554
005513893,0.526,0.561
011768142,0.526,0.652
009580167,0.526,0.769
006278762,0.526,0.816
010973664,0.526,0.560
008564674,0.526,0.559
006511182,0.525,0.608
008890150,0.525,0.599
004381429,0.525,0.656
005980783,0.525,0.501
002715695,0.525,0.588
008036863,0.524,0.569
005900235,0.524,0.659
009457948,0.523,0.663
011599937,0.523,0.577
009907129,0.522,0.614
010141900,0.522,0.652
006448890,0.522,0.623
004255944,0.522,0.625
011615258,0.522,0.628
007186665,0.521,0.633
011081504,0.521,0.605
005446961,0.521,0.606
012647577,0.521,0.641
009968924,0.520,0.649
011100383,0.520,0.557
007045496,0.520,0.557
005308537,0.519,0.613
006934986,0.519,0.696
007673841,0.519,0.593
008753896,0.519,0.570
012734396,0.519,0.604
009044060,0.519,0.589
010653179,0.519,0.549
009210738,0.519,0.602
009109857,0.518,0.679
004466356,0.518,0.600
011968463,0.518,0.629
007950158,0.518,0.737
004144576,0.518,0.812
011807274,0.518,0.817
005565707,0.518,0.651
009836563,0.517,0.594
008644545,0.517,0.734
009363944,0.517,0.612
007287995,0.517,0.564
007204233,0.516,0.634
009850843,0.516,0.570
008573193,0.516,0.684
001297263,0.516,0.623
003354846,0.515,0.543
008355178,0.515,0.611
008950568,0.515,0.555
009021075,0.515,0.565
004940376,0.515,0.615
009728465,0.514,0.592
008197176,0.514,0.586
003953212,0.514,0.652
009473078,0.514,0.739
006342333,0.514,0.484
006973796,0.513,0.507
011612280,0.512,0.579
004173026,0.512,0.548
001996180,0.512,0.625
004830605,0.512,0.584
010749059,0.512,0.646
006363560,0.511,0.548
001572948,0.511,0.639
005621333,0.511,0.606
008890150,0.510,0.581
011018648,0.509,0.547
009279354,0.509,0.807
011444514,0.509,0.525
005471617,0.509,0.604
012643589,0.509,0.652
010387742,0.508,0.660
004813750,0.508,0.613
007691260,0.508,0.751
006929841,0.508,0.555
004863260,0.507,0.555
007183745,0.507,0.701
010122538,0.507,0.497
008261920,0.507,0.505
006444896,0.506,0.599
010336951,0.506,0.547
010208477,0.506,0.738
004135912,0.505,0.587
009575728,0.505,0.642
012121470,0.505,0.713
004270565,0.505,0.761
003852655,0.504,0.571
005020319,0.504,0.556
005385471,0.504,0.831
010535708,0.504,0.512
010161534,0.504,0.682
003539231,0.504,0.607
010028140,0.503,0.657
008874090,0.503,0.599
006765135,0.503,0.584
011600889,0.503,0.525
010319385,0.503,0.521
005773121,0.502,0.568
010155029,0.502,0.594
009394605,0.502,0.520
002446113,0.502,0.604
006351097,0.502,0.606
010120548,0.502,0.506
005031857,0.502,0.813
011355925,0.502,0.654
011560897,0.502,0.686
011177676,0.501,0.722
001026957,0.501,0.674
009006186,0.500,0.539
009002278,0.500,0.591
005474613,0.500,0.540
005868793,0.500,0.569
009775253,0.500,0.414
010265898,0.500,0.520
005456023,0.500,0.814
009278725,0.500,0.479
002853828,0.500,0.520
011401182,0.500,0.520
003869825,0.500,0.338
010225800,0.500,0.520
010975146,0.500,0.520
009472074,0.500,0.591
010730070,0.499,0.612
009815053,0.499,0.574
003942670,0.498,0.652
006765563,0.497,0.585
006975129,0.497,0.562
008677186,0.497,0.606
003529290,0.497,0.562
012058204,0.497,0.631
009712350,0.496,0.570
010007916,0.496,0.601
002305255,0.496,0.516
011466960,0.495,0.556
006523351,0.495,0.553
010090854,0.495,0.608
005965629,0.495,0.610
006368905,0.495,0.627
003218908,0.494,0.754
011616434,0.494,0.573
006209677,0.494,0.465
003858926,0.493,0.701
010978763,0.493,0.614
008278685,0.493,0.569
007289577,0.493,0.707
012253474,0.493,0.772
005956656,0.493,0.636
011709244,0.493,0.571
005305404,0.493,0.629
010190075,0.492,0.618
009947653,0.492,0.547
009271739,0.492,0.683
003340165,0.492,0.588
003557560,0.492,0.600
006205384,0.492,0.600
010026502,0.492,0.590
008838950,0.491,0.556
009942658,0.491,0.618
004820550,0.490,0.428
009839821,0.490,0.648
008883727,0.489,0.470
009015738,0.489,0.550
008676148,0.489,0.609
002582800,0.488,0.614
005385697,0.488,0.830
012406807,0.488,0.746
011966253,0.488,0.756
010460984,0.488,0.585
005991765,0.487,0.571
004077526,0.487,0.410
009577855,0.486,0.646
011153476,0.486,0.616
008560940,0.486,0.560
010676014,0.486,0.616
008016691,0.486,0.535
006350031,0.486,0.628
006761777,0.485,0.530
007900450,0.485,0.673
002708885,0.485,0.571
009994381,0.485,0.546
005384713,0.485,0.605
011021676,0.484,0.581
009777256,0.484,0.586
005880320,0.483,0.575
005775129,0.483,0.530
010064256,0.483,0.596
007024045,0.482,0.579
011824578,0.482,0.749
009072639,0.482,0.618
003764714,0.482,0.462
008463346,0.482,0.590
005865654,0.481,0.590
006947668,0.481,0.584
011569782,0.480,0.576
001724719,0.480,0.623
007835312,0.480,0.650
004918303,0.480,0.600
006779726,0.479,0.540
003329985,0.479,0.539
010875245,0.479,0.604
011350118,0.479,0.582
003732894,0.479,0.557
007987866,0.478,0.698
005096590,0.477,0.543
010964747,0.477,0.619
009898447,0.477,0.569
007285757,0.476,0.587
004281700,0.476,0.601
006115516,0.475,0.585
006294819,0.475,0.725
009886221,0.474,0.640
005193659,0.474,0.543
006289344,0.474,0.555
006186964,0.474,0.556
005513857,0.473,0.537
009390655,0.473,0.545
003752110,0.473,0.703
005294945,0.472,0.559
003348090,0.472,0.547
004138951,0.472,0.671
008323753,0.472,0.497
005471217,0.471,0.810
010730034,0.471,0.571
007125794,0.471,0.559
005357545,0.471,0.685
007207081,0.471,0.609
010028792,0.470,0.669
009178185,0.470,0.786
009097470,0.470,0.574
003974928,0.469,0.567
007542369,0.469,0.572
006543192,0.468,0.621
006424561,0.468,0.626
007829836,0.467,0.637
010319341,0.467,0.586
011137180,0.467,0.508
008546542,0.467,0.624
007289317,0.466,0.562
005031857,0.466,0.569
002831055,0.465,0.532
008625813,0.465,0.560
005283728,0.464,0.645
002997459,0.464,0.580
004547603,0.464,0.647
010189542,0.464,0.658
005819801,0.463,0.627
004917596,0.463,0.721
010525077,0.463,0.636
003120397,0.463,0.595
009845362,0.463,0.540
000892772,0.462,0.584
009904059,0.462,0.413
006387557,0.462,0.678
005471496,0.462,0.832
006850665,0.462,0.832
004150496,0.461,0.585
005037742,0.461,0.533
005986270,0.461,0.832
009842906,0.461,0.636
004736569,0.460,0.576
007123580,0.460,0.700
008700895,0.460,0.550
005471769,0.460,0.779
012402588,0.460,0.571
011450414,0.460,0.618
005385773,0.460,0.814
010407086,0.459,0.606
011872139,0.459,0.572
007836096,0.458,0.546
011853878,0.457,0.556
006364582,0.457,0.590
011337141,0.456,0.544
009845931,0.455,0.554
009782748,0.455,0.581
002574338,0.455,0.657
007770901,0.455,0.573
008766285,0.455,0.519
006119141,0.455,0.644
009892816,0.455,0.451
010130039,0.455,0.629
005530882,0.454,0.658
005531694,0.454,0.528
005385566,0.454,0.810
005531953,0.453,0.751
011303322,0.452,0.550
009475552,0.452,0.624
005792202,0.451,0.616
006507427,0.451,0.613
007881464,0.451,0.514
005097868,0.450,0.663
005524881,0.449,0.568
006033602,0.449,0.632
005859725,0.449,0.559
009087071,0.448,0.589
007748487,0.448,0.698
006071903,0.448,0.650
005881813,0.447,0.516
008971044,0.447,0.607
008733898,0.447,0.599
004455231,0.447,0.415
009757613,0.447,0.648
010917433,0.447,0.663
007440715,0.446,0.578
012168895,0.446,0.619
002558163,0.446,0.636
007098255,0.446,0.523
006527078,0.446,0.551
009893468,0.445,0.554
005942949,0.445,0.561
011868941,0.445,0.566
006756369,0.445,0.619
008552719,0.444,0.579
010989274,0.444,0.789
007676423,0.444,0.543
008558011,0.444,0.763
005371776,0.444,0.533
009209981,0.443,0.521
011296437,0.443,0.494
011968463,0.443,0.503
010619142,0.443,0.630
010340423,0.443,0.644
005280587,0.443,0.541
006879183,0.442,0.597
006599949,0.442,0.704
008564587,0.441,0.638
009574179,0.441,0.496
005817712,0.439,0.630
009910942,0.439,0.601
008241736,0.439,0.611
005940165,0.439,0.544
011905398,0.439,0.536
006350882,0.439,0.538
006047853,0.438,0.626
005288570,0.438,0.747
007257966,0.438,0.705
009153570,0.437,0.535
009787239,0.437,0.651
009402859,0.437,0.557
004150972,0.437,0.600
009092504,0.436,0.723
008007174,0.436,0.576
007804128,0.435,0.540
009006186,0.435,0.596
008686373,0.435,0.454
009643874,0.434,0.694
009520668,0.434,0.697
011046870,0.434,0.509
010858737,0.434,0.477
008653134,0.433,0.528
004078157,0.433,0.607
003109937,0.433,0.523
007826659,0.432,0.576
008035322,0.432,0.561
003341982,0.432,0.547
004857213,0.431,0.522
006203955,0.431,0.565
009214176,0.430,0.645
008804455,0.430,0.569
010130646,0.430,0.600
008279146,0.430,0.557
008352016,0.430,0.587
005270698,0.429,0.693
010799735,0.429,0.693
009119652,0.429,0.446
007813039,0.429,0.396
006922244,0.429,0.693
009595827,0.429,0.693
006674908,0.429,0.456
012504988,0.429,0.446
012017140,0.429,0.446
002997178,0.428,0.693
009456887,0.428,0.553
007499398,0.428,0.622
010556891,0.427,0.576
011290515,0.427,0.592
008410727,0.427,0.533
006362874,0.426,0.748
009969287,0.426,0.606
008959240,0.425,0.580
009153823,0.425,0.648
007531677,0.424,0.519
007603200,0.424,0.397
008827575,0.424,0.577
009388479,0.424,0.716
006346809,0.424,0.520
005036052,0.424,0.605
004346339,0.424,0.654
006023571,0.423,0.560
011361283,0.423,0.585
006370120,0.423,0.527
012349560,0.422,0.572
007902719,0.422,0.485
004680772,0.422,0.474
012885212,0.422,0.603
009777290,0.422,0.551
009145861,0.421,0.624
008022489,0.421,0.695
010933306,0.420,0.562
005350244,0.420,0.571
003343281,0.420,0.559
005385269,0.419,0.781
008323764,0.419,0.440
003236705,0.419,0.575
006705026,0.419,0.533
011598894,0.419,0.556
007219825,0.419,0.590
006357290,0.418,0.555
003863877,0.418,0.553
009357578,0.417,0.526
006543893,0.417,0.529
005303185,0.417,0.561
010318874,0.417,0.779
009674789,0.416,0.616
011393248,0.416,0.536
011547513,0.416,0.612
005511659,0.415,0.565
012885212,0.415,0.638
003640905,0.415,0.543
006522745,0.414,0.526
010611420,0.414,0.498
009514372,0.413,0.662
006497146,0.413,0.568
004570931,0.412,0.736
011614617,0.412,0.708
007879433,0.412,0.615
007989422,0.411,0.775
007259249,0.411,0.580
006211812,0.411,0.725
010272442,0.411,0.466
011236244,0.411,0.695
007598111,0.410,0.539
010858691,0.410,0.602
010190777,0.410,0.752
005039129,0.410,0.539
008294683,0.409,0.504
004277304,0.409,0.715
006934291,0.409,0.778
009209624,0.409,0.515
009285265,0.408,0.559
003341760,0.408,0.660
010554967,0.407,0.628
009602613,0.407,0.574
007673192,0.407,0.678
008823893,0.407,0.552
001432789,0.405,0.620
010319834,0.405,0.575
005470851,0.405,0.674
007501646,0.404,0.660
006952570,0.404,0.536
006721603,0.404,0.687
003112129,0.404,0.762
003428127,0.404,0.650
003757407,0.404,0.776
006347299,0.404,0.706
010407482,0.403,0.524
007583650,0.403,0.558
006948480,0.403,0.497
007266212,0.403,0.529
006281127,0.403,0.681
005513897,0.402,0.510
007891294,0.402,0.568
011497958,0.401,0.657
006448890,0.401,0.772
010272858,0.401,0.651
005629353,0.401,0.639
005301750,0.400,0.584
011968463,0.400,0.640
009517242,0.400,0.589
003355104,0.400,0.591
004281023,0.399,0.562
008951205,0.399,0.545
010191449,0.399,0.564
008609450,0.399,0.571
007449554,0.399,0.456
010002266,0.399,0.608
010992011,0.398,0.398
010470616,0.398,0.547
006442735,0.398,0.537
011559493,0.398,0.634
001849702,0.398,0.591
006974658,0.398,0.424
003648437,0.397,0.545
005954001,0.397,0.621
011970988,0.396,0.658
006470917,0.396,0.673
007902003,0.396,0.670
005213005,0.396,0.616
008628665,0.396,0.553
004263293,0.396,0.488
006697605,0.396,0.548
006045404,0.396,0.537
002437653,0.395,0.514
003957082,0.395,0.602
008008067,0.395,0.773
006869373,0.395,0.627
006198670,0.394,0.575
006922203,0.394,0.449
010481045,0.394,0.561
010518725,0.393,0.518
005623839,0.393,0.560
003859890,0.393,0.555
011912916,0.393,0.555
003747262,0.392,0.605
006425377,0.392,0.365
005942112,0.392,0.568
003558849,0.392,0.552
008074328,0.392,0.668
007983117,0.392,0.598
005985713,0.391,0.524
003834322,0.390,0.635
005598595,0.390,0.394
010487228,0.390,0.523
006428700,0.390,0.439
008307489,0.390,0.671
002015013,0.390,0.523
002861298,0.389,0.557
005526527,0.389,0.506
003641216,0.389,0.527
010584140,0.389,0.576
010363281,0.389,0.506
012071754,0.388,0.487
008313667,0.388,0.505
009692557,0.388,0.507
010615440,0.388,0.531
006311891,0.387,0.577
005027859,0.387,0.580
008681833,0.387,0.578
009369366,0.387,0.450
006846911,0.386,0.705
008295087,0.386,0.445
005308663,0.386,0.560
005440472,0.386,0.610
009776907,0.386,0.540
008168187,0.385,0.605
004846856,0.385,0.651
004248120,0.385,0.515
008570210,0.385,0.588
011773022,0.385,0.470
004056616,0.385,0.441
009289960,0.384,0.470
005112567,0.384,0.470
007382313,0.384,0.501
011251991,0.384,0.801
008975776,0.384,0.574
011499192,0.384,0.474
009532424,0.384,0.558
010292000,0.383,0.549
002861126,0.383,0.537
009640931,0.383,0.451
006263468,0.383,0.524
008129333,0.383,0.516
008558011,0.382,0.425
005951416,0.382,0.585
002438406,0.381,0.578
005796186,0.381,0.554
005385491,0.381,0.814
011568987,0.381,0.582
003634051,0.380,0.541
004548098,0.380,0.537
009278216,0.379,0.514
011598638,0.379,0.514
004829935,0.379,0.543
009412623,0.378,0.546
010489539,0.378,0.544
006425597,0.378,0.529
010019708,0.378,0.730
009899514,0.377,0.529
009993683,0.377,0.536
007825899,0.377,0.541
007758018,0.377,0.642
008950568,0.376,0.511
005305471,0.376,0.649
008351919,0.376,0.555
010736179,0.376,0.514
008890924,0.376,0.669
008120608,0.376,0.659
006679295,0.376,0.532
003965326,0.375,0.581
008054719,0.375,0.532
009286088,0.374,0.676
007021681,0.374,0.534
006287131,0.374,0.490
005077629,0.374,0.433
011506654,0.374,0.539
010003058,0.374,0.581
004770798,0.374,0.596
005255259,0.373,0.494
004953262,0.373,0.530
008652997,0.373,0.704
005257082,0.373,0.583
008025718,0.372,0.542
012300524,0.372,0.540
008332521,0.372,0.456
007703882,0.371,0.516
006517064,0.371,0.658
010489206,0.371,0.548
010991431,0.371,0.589
003001955,0.370,0.522
007368137,0.370,0.598
006309264,0.370,0.564
003230805,0.369,0.679
012107008,0.369,0.569
012406749,0.369,0.475
007468295,0.369,0.619
008378278,0.368,0.501
011182213,0.368,0.544
008841297,0.367,0.646
008046689,0.367,0.679
008845574,0.366,0.588
006716545,0.366,0.571
010656842,0.366,0.504
006060203,0.366,0.727
007673841,0.364,0.524
011407847,0.364,0.550
012121701,0.363,0.553
008241079,0.363,0.519
005394585,0.363,0.750
005685113,0.363,0.557
010459749,0.363,0.536
005443604,0.363,0.513
010661679,0.363,0.642
009466486,0.362,0.519
004587135,0.362,0.528
009008737,0.362,0.509
010905239,0.362,0.526
006041734,0.361,0.451
003644649,0.361,0.594
012020376,0.360,0.526
008396288,0.360,0.520
009883606,0.360,0.513
008395870,0.360,0.539
009640924,0.360,0.669
005793275,0.360,0.519
008196226,0.360,0.601
009785921,0.359,0.613
006928906,0.359,0.733
006364143,0.359,0.685
004912650,0.359,0.739
008300828,0.358,0.528
011818566,0.358,0.539
004670217,0.358,0.423
012253769,0.357,0.563
006263593,0.357,0.573
005457326,0.357,0.695
006501635,0.357,0.708
005963591,0.357,0.717
009214712,0.357,0.403
011188254,0.356,0.428
009086251,0.356,0.500
008836224,0.356,0.494
009717943,0.356,0.497
003758499,0.356,0.528
011705004,0.356,0.462
008043882,0.356,0.671
009216231,0.356,0.612
010096697,0.355,0.568
010132908,0.355,0.530
006946681,0.354,0.525
005479802,0.354,0.448
005478083,0.354,0.572
003228945,0.353,0.481
006200235,0.353,0.566
002854698,0.353,0.541
008812045,0.353,0.557
008223568,0.353,0.522
005556804,0.353,0.749
010663738,0.353,0.523
011125613,0.353,0.506
010328393,0.352,0.483
008190354,0.352,0.620
011656928,0.352,0.572
004742420,0.352,0.605
009753154,0.351,0.586
005794570,0.351,0.526
008358012,0.351,0.379
003548639,0.350,0.464
005351250,0.350,0.569
010581308,0.350,0.514
012505590,0.350,0.562
011601584,0.350,0.593
007373877,0.350,0.504
011351454,0.350,0.505
007757620,0.350,0.759
009455325,0.350,0.563
006522824,0.350,0.511
007778427,0.350,0.527
006635813,0.349,0.533
011410904,0.348,0.492
008482513,0.348,0.747
009714696,0.348,0.715
005272233,0.347,0.484
003748239,0.347,0.480
005953297,0.347,0.494
011520114,0.347,0.528
011296045,0.346,0.629
008395860,0.346,0.510
006871071,0.346,0.557
006061773,0.346,0.575
004647949,0.346,0.526
008395660,0.346,0.524
010865043,0.346,0.547
006149910,0.345,0.444
010657406,0.345,0.494
002853446,0.345,0.761
010153855,0.345,0.473
009597058,0.345,0.473
010878117,0.345,0.509
009471268,0.345,0.474
005014903,0.345,0.497
007107561,0.345,0.521
008950568,0.344,0.517
008127586,0.344,0.456
007625138,0.344,0.556
011911561,0.344,0.472
008745553,0.344,0.535
005709014,0.344,0.531
009157030,0.344,0.489
007440748,0.344,0.702
011125797,0.344,0.538
010384298,0.343,0.490
004172746,0.343,0.549
011076400,0.342,0.589
007742408,0.342,0.558
005941160,0.341,0.494
008044083,0.341,0.561
003328027,0.341,0.690
007021534,0.341,0.664
010141271,0.341,0.505
008888745,0.341,0.506
006129632,0.341,0.495
006599305,0.341,0.523
003836450,0.341,0.415
006021193,0.341,0.603
005602409,0.340,0.545
007662502,0.340,0.522
007903086,0.340,0.478
004678919,0.340,0.385
009946525,0.340,0.612
006021840,0.340,0.541
006197215,0.340,0.598
008979500,0.340,0.518
007295235,0.340,0.525
008254882,0.339,0.474
006545051,0.339,0.508
007191646,0.338,0.430
011455428,0.338,0.476
003433668,0.338,0.472
008687088,0.338,0.761
005623137,0.338,0.695
003654719,0.338,0.689
005440435,0.337,0.482
009899233,0.337,0.483
011360805,0.337,0.529
007041972,0.337,0.528
005385697,0.337,0.803
008548403,0.337,0.591
003968809,0.337,0.529
004367854,0.337,0.552
002836076,0.336,0.523
010676750,0.336,0.499
008040308,0.336,0.551
004644952,0.336,0.492
005644412,0.336,0.505
005869272,0.336,0.743
006034945,0.336,0.677
010031918,0.335,0.435
005385410,0.335,0.671
004459503,0.335,0.525
004077526,0.335,0.490
012416597,0.335,0.513
007289162,0.335,0.515
008494263,0.335,0.719
004147171,0.335,0.518
008355178,0.334,0.485
011046723,0.334,0.508
004466677,0.334,0.529
009455322,0.334,0.544
008313697,0.334,0.567
007765528,0.334,0.329
007517261,0.334,0.451
011804465,0.333,0.719
007972785,0.333,0.719
010002261,0.333,0.576
011391018,0.333,0.611
009705459,0.333,0.576
001571511,0.333,0.719
011656302,0.333,0.576
010727668,0.333,0.719
002445975,0.333,0.611
008180020,0.333,0.611
007023960,0.333,0.719
008703129,0.333,0.611
003734868,0.333,0.719
005629353,0.333,0.652
005376836,0.333,0.576
003747817,0.332,0.521
006115356,0.331,0.501
010674871,0.331,0.471
009292100,0.331,0.502
004173026,0.331,0.514
005384713,0.331,0.499
010958972,0.331,0.540
012509829,0.330,0.518
009011877,0.330,0.574
005003670,0.330,0.522
006878240,0.330,0.533
008415353,0.330,0.504
009605514,0.330,0.521
004645174,0.330,0.515
007335713,0.330,0.567
010189546,0.330,0.466
009838582,0.329,0.505
008823833,0.328,0.546
004138008,0.328,0.498
003657176,0.328,0.425
011623629,0.328,0.483
007974634,0.328,0.492
008439618,0.328,0.638
003761319,0.328,0.521
008258171,0.328,0.761
011566064,0.328,0.511
010935993,0.327,0.521
011601425,0.327,0.490
008109107,0.327,0.639
003962872,0.327,0.564
004247092,0.327,0.770
010132552,0.327,0.522
007416016,0.326,0.598
009602421,0.326,0.506
008516349,0.326,0.490
011129258,0.326,0.492
009834731,0.326,0.488
007509886,0.326,0.511
010857519,0.326,0.511
009790806,0.326,0.511
001717722,0.326,0.593
005642620,0.326,0.471
008241258,0.326,0.496
003441795,0.325,0.496
005080565,0.325,0.490
011774991,0.325,0.505
007458743,0.325,0.712
010024051,0.325,0.645
009512981,0.325,0.681
009142334,0.324,0.472
007019580,0.324,0.484
006200810,0.324,0.646
008430053,0.324,0.510
011074178,0.324,0.496
004917658,0.323,0.512
007779077,0.323,0.510
006594945,0.323,0.721
009394953,0.322,0.541
008547366,0.322,0.506
005542466,0.322,0.490
006364064,0.322,0.596
004737848,0.321,0.488
006036286,0.321,0.603
007304449,0.321,0.743
002860114,0.321,0.701
005895158,0.321,0.503
003559860,0.320,0.389
003003673,0.320,0.522
011769689,0.320,0.447
005780930,0.320,0.532
002708343,0.320,0.745
011651240,0.319,0.528
005197233,0.319,0.506
006342980,0.319,0.471
008230809,0.319,0.645
007345136,0.319,0.536
009451521,0.319,0.521
006347890,0.318,0.512
011338918,0.318,0.488
003734418,0.318,0.486
010356840,0.318,0.500
005436415,0.318,0.504
009718066,0.317,0.476
007871954,0.317,0.721
005563057,0.317,0.590
008216763,0.317,0.448
007603200,0.317,0.504
010978763,0.317,0.499
002019477,0.316,0.518
008439323,0.316,0.551
008507475,0.316,0.495
006520753,0.316,0.585
008278685,0.316,0.658
012554212,0.316,0.476
005281113,0.316,0.559
007130418,0.316,0.468
006587280,0.315,0.517
010414727,0.315,0.611
011244682,0.315,0.538
007618231,0.315,0.498
005425908,0.315,0.514
005616628,0.314,0.505
002158460,0.314,0.519
009229807,0.314,0.499
003231341,0.314,0.511
009959545,0.314,0.418
003561464,0.314,0.743
009635606,0.314,0.423
012416597,0.314,0.515
008261920,0.314,0.518
010271806,0.314,0.495
006285906,0.314,0.488
008915379,0.313,0.507
008499922,0.312,0.496
006766583,0.312,0.499
003858988,0.312,0.380
012102775,0.312,0.436
009159242,0.312,0.746
009016592,0.312,0.585
008244947,0.312,0.518
011098704,0.312,0.614
007035812,0.311,0.499
005184144,0.311,0.434
005698524,0.311,0.467
005265982,0.310,0.572
007747091,0.310,0.477
004665571,0.310,0.615
007184556,0.310,0.510
008644911,0.310,0.493
009965184,0.310,0.431
011296437,0.309,0.646
009031703,0.309,0.498
005184911,0.309,0.477
006043490,0.309,0.538
009910043,0.309,0.527
005545815,0.309,0.488
009406892,0.309,0.410
004246343,0.308,0.527
008937555,0.308,0.460
007898352,0.308,0.441
010407086,0.308,0.525
007684873,0.308,0.318
010065053,0.307,0.514
010601163,0.307,0.507
010730703,0.307,0.510
004458082,0.306,0.545
003834728,0.306,0.529
006677841,0.306,0.641
007809049,0.306,0.487
009662475,0.306,0.751
009674564,0.306,0.428
005282049,0.306,0.539
009532603,0.306,0.517
003745559,0.306,0.483
008890417,0.306,0.508
003130548,0.306,0.714
006359881,0.305,0.632
012007270,0.305,0.505
005126182,0.305,0.651
004741777,0.305,0.517
008005002,0.305,0.504
009655711,0.304,0.528
005097470,0.304,0.610
005036480,0.304,0.476
004271474,0.304,0.504
005769810,0.303,0.449
003540873,0.302,0.562
009178894,0.302,0.690
007582689,0.302,0.544
011337833,0.302,0.443
008630788,0.302,0.654
011465869,0.302,0.555
007115671,0.302,0.548
010156055,0.301,0.496
007598326,0.301,0.431
009490653,0.300,0.468
005342061,0.300,0.355
009941136,0.299,0.593
004035640,0.299,0.539
012401859,0.299,0.491
009351316,0.299,0.538
008162789,0.298,0.536
004274816,0.298,0.484
007132462,0.297,0.489
007123614,0.297,0.597
012453581,0.297,0.449
010978763,0.296,0.489
011253827,0.296,0.539
007887791,0.296,0.539
007198881,0.296,0.476
008937021,0.296,0.351
009692128,0.296,0.542
006205405,0.296,0.688
009220614,0.295,0.521
004902673,0.295,0.517
009304923,0.295,0.546
010453009,0.295,0.463
011654039,0.295,0.464
003967760,0.295,0.475
010198662,0.295,0.509
001161949,0.295,0.491
006382217,0.295,0.458
005387843,0.294,0.718
008192427,0.294,0.460
005397106,0.294,0.520
008505670,0.293,0.462
011824218,0.293,0.744
008612275,0.293,0.530
007819520,0.292,0.498
003836522,0.292,0.407
009397862,0.292,0.497
011923284,0.292,0.410
009881660,0.292,0.519
012734110,0.292,0.449
010146103,0.292,0.499
004933476,0.291,0.478
006948054,0.291,0.719
010004515,0.291,0.528
010977671,0.291,0.704
001721157,0.291,0.464
003449870,0.291,0.509
011348610,0.291,0.498
011615521,0.291,0.446
002852810,0.291,0.472
007750342,0.290,0.470
006862721,0.290,0.469
008591173,0.290,0.490
009993529,0.290,0.467
005780194,0.290,0.481
010809888,0.289,0.421
005529385,0.289,0.464
010747162,0.289,0.473
008043968,0.288,0.534
003646515,0.288,0.471
005471675,0.288,0.691
009412760,0.288,0.454
009362842,0.287,0.738
006697605,0.287,0.466
009157523,0.287,0.489
003541946,0.287,0.557
007455287,0.286,0.498
008741367,0.286,0.471
005738634,0.286,0.594
005003117,0.286,0.344
006058896,0.286,0.344
011446443,0.286,0.344
009702006,0.286,0.440
007900695,0.285,0.706
005260419,0.285,0.500
007047363,0.285,0.496
011493378,0.285,0.520
009300066,0.284,0.479
006592335,0.284,0.511
006363560,0.284,0.478
009002538,0.284,0.553
009366886,0.284,0.467
005562784,0.284,0.650
004991208,0.284,0.461
009164003,0.283,0.689
005281714,0.283,0.477
010000162,0.283,0.402
010473272,0.283,0.511
002857607,0.283,0.481
004814168,0.282,0.425
005547424,0.282,0.483
006198182,0.282,0.478
010206675,0.282,0.429
006616218,0.281,0.436
008331612,0.281,0.489
005471068,0.281,0.780
009008125,0.281,0.484
010879247,0.281,0.471
005008775,0.281,0.481
010004738,0.281,0.654
007869917,0.280,0.755
004917357,0.280,0.522
011393633,0.279,0.466
006042214,0.279,0.342
005181086,0.278,0.459
006692742,0.278,0.525
009974142,0.278,0.521
005370944,0.278,0.518
010734441,0.278,0.505
007109851,0.278,0.707
009183378,0.278,0.465
011769801,0.278,0.755
006666233,0.278,0.723
011520465,0.278,0.495
006867588,0.277,0.754
004349442,0.277,0.476
009291039,0.277,0.755
008424002,0.277,0.480
008505215,0.277,0.473
005193813,0.277,0.488
011465658,0.277,0.491
010678912,0.277,0.489
011656928,0.277,0.471
011804437,0.276,0.483
006946708,0.276,0.598
009935983,0.276,0.566
010989620,0.276,0.509
007619667,0.276,0.514
010514429,0.275,0.559
006277594,0.275,0.783
008037145,0.275,0.538
007747457,0.275,0.387
008330207,0.275,0.561
009911882,0.275,0.668
010717241,0.275,0.521
008509361,0.275,0.599
009220612,0.275,0.481
005192660,0.274,0.483
006290467,0.274,0.497
010057494,0.274,0.480
009543302,0.273,0.475
010024701,0.273,0.481
012458605,0.273,0.563
010480921,0.273,0.498
003239171,0.272,0.516
008280511,0.272,0.387
006451936,0.272,0.476
007984047,0.271,0.663
008542879,0.271,0.482
005091808,0.271,0.580
005531953,0.271,0.588
003240406,0.271,0.546
005088536,0.271,0.464
007582689,0.270,0.425
011513366,0.270,0.632
011191364,0.270,0.409
008947520,0.270,0.465
005032842,0.270,0.494
008612291,0.270,0.451
003553900,0.270,0.463
003440118,0.270,0.480
006266866,0.270,0.490
009455526,0.269,0.537
011457664,0.269,0.480
009551430,0.268,0.421
004478142,0.267,0.551
009472341,0.267,0.524
003632330,0.266,0.487
008495232,0.266,0.385
010252275,0.266,0.559
011252617,0.266,0.441
004664046,0.266,0.427
011974540,0.265,0.475
012009917,0.265,0.644
009958962,0.265,0.462
008009811,0.265,0.605
008557374,0.265,0.769
002163226,0.265,0.482
009073549,0.264,0.496
004565943,0.264,0.497
007255910,0.264,0.468
005471617,0.264,0.778
011100170,0.263,0.556
008934103,0.263,0.476
005096053,0.263,0.599
007106173,0.262,0.472
009202151,0.262,0.540
006525193,0.262,0.754
003229028,0.262,0.448
005439000,0.261,0.630
007982917,0.261,0.466
012350136,0.260,0.443
010812504,0.260,0.466
004473613,0.260,0.429
006368175,0.260,0.480
001865864,0.260,0.389
005903749,0.260,0.482
004047631,0.259,0.447
007772914,0.259,0.465
010554421,0.259,0.452
009141355,0.259,0.532
012645262,0.259,0.459
009966219,0.259,0.613
003941219,0.258,0.634
008575061,0.258,0.739
009049697,0.258,0.484
007205717,0.258,0.484
006186182,0.258,0.434
009634821,0.257,0.403
005024476,0.257,0.417
009008103,0.257,0.457
007386200,0.257,0.523
009777757,0.256,0.442
009230021,0.256,0.417
005730445,0.256,0.701
009534832,0.256,0.445
009302543,0.256,0.643
010000941,0.256,0.463
007137725,0.255,0.430
005428657,0.255,0.411
007601918,0.255,0.545
003758922,0.255,0.469
010083325,0.255,0.495
009727765,0.254,0.434
009457533,0.254,0.469
009417931,0.254,0.439
006307521,0.254,0.632
008671707,0.254,0.469
005906694,0.254,0.518
011183752,0.253,0.598
008094942,0.253,0.497
009729691,0.253,0.737
009415172,0.253,0.734
010579570,0.252,0.471
005436455,0.252,0.472
008076215,0.252,0.669
004149060,0.252,0.477
004768846,0.251,0.389
005371776,0.251,0.310
009274431,0.251,0.480
008564674,0.250,0.649
010973664,0.250,0.382
011547869,0.250,0.307
005648449,0.250,0.382
005903312,0.250,0.389
009028474,0.250,0.307
009394601,0.250,0.286
011869052,0.250,0.382
004848423,0.250,0.286
009532117,0.250,0.436
008547429,0.250,0.551
007678434,0.250,0.577
011358389,0.249,0.639
006142862,0.249,0.471
008099517,0.249,0.516
002833632,0.249,0.665
007024222,0.249,0.417
009959494,0.249,0.717
008056651,0.248,0.437
005253802,0.248,0.493
010092312,0.248,0.286
003428359,0.248,0.460
007093401,0.248,0.382
009083470,0.248,0.543
009875101,0.247,0.487
004157325,0.247,0.500
005095635,0.247,0.590
009838804,0.247,0.445
010089911,0.247,0.454
007762717,0.247,0.436
004464394,0.246,0.487
007137213,0.246,0.349
003561464,0.246,0.661
006525209,0.246,0.604
010979952,0.246,0.474
004750406,0.246,0.690
009718066,0.246,0.515
009705620,0.245,0.416
004164922,0.244,0.418
012255382,0.244,0.418
009569711,0.244,0.418
005905728,0.244,0.418
004164922,0.244,0.418
004947556,0.244,0.418
010657406,0.244,0.418
005306984,0.244,0.418
006611779,0.244,0.418
010973664,0.244,0.418
007293937,0.244,0.418
010920086,0.244,0.418
005946568,0.244,0.418
008113154,0.244,0.418
012110901,0.244,0.418
005794570,0.244,0.418
005306383,0.244,0.418
006522124,0.244,0.418
010662202,0.244,0.418
006677415,0.244,0.419
010714072,0.244,0.418
006879171,0.244,0.418
008636600,0.244,0.418
002572029,0.244,0.406
009079671,0.244,0.418
006675757,0.244,0.418
003545840,0.244,0.418
006806695,0.244,0.399
007257363,0.244,0.540
006548429,0.244,0.418
009640907,0.243,0.470
009449320,0.243,0.418
005177859,0.243,0.418
011069176,0.243,0.419
008229361,0.243,0.477
006690523,0.243,0.447
010555365,0.242,0.654
008374077,0.242,0.402
004750962,0.242,0.463
006265665,0.242,0.419
004843751,0.242,0.418
003228825,0.242,0.420
003967760,0.242,0.476
007538450,0.241,0.566
011462969,0.241,0.456
007838675,0.241,0.419
008951215,0.241,0.321
006197344,0.241,0.576
011774991,0.241,0.420
003858919,0.241,0.419
005613330,0.241,0.515
004844367,0.240,0.447
004270799,0.240,0.546
008752940,0.240,0.417
004644952,0.240,0.482
008429817,0.240,0.756
007192680,0.240,0.500
009489524,0.240,0.417
005385548,0.240,0.651
005649325,0.239,0.654
005728283,0.239,0.654
006522242,0.239,0.653
011909839,0.239,0.652
006960456,0.238,0.658
009780149,0.238,0.419
010294509,0.238,0.432
011614808,0.238,0.458
011923213,0.238,0.423
010616571,0.238,0.653
011517719,0.238,0.653
006603043,0.238,0.653
005972334,0.238,0.653
007037540,0.238,0.653
005360082,0.238,0.653
003342592,0.238,0.653
011673674,0.238,0.653
006762829,0.238,0.653
007622486,0.238,0.653
005356593,0.238,0.653
010295951,0.238,0.653
011673686,0.238,0.653
003730335,0.238,0.570
009092496,0.238,0.376
003559935,0.238,0.449
011414368,0.237,0.468
011341266,0.237,0.704
005131276,0.237,0.418
007663405,0.237,0.396
005551504,0.237,0.453
008766650,0.237,0.453
010788461,0.237,0.453
004819158,0.237,0.431
008482059,0.237,0.628
002581554,0.237,0.453
005817553,0.237,0.453
008277797,0.237,0.453
007779942,0.237,0.453
005471489,0.237,0.803
007610663,0.237,0.453
009899065,0.237,0.439
004832175,0.236,0.403
012156805,0.236,0.664
003654095,0.235,0.671
007189825,0.235,0.489
007625143,0.235,0.460
005954894,0.235,0.444
008806123,0.235,0.443
011453592,0.235,0.732
010555375,0.234,0.591
010618044,0.234,0.490
004673628,0.233,0.369
008905246,0.233,0.415
007456380,0.233,0.415
007198881,0.233,0.601
007592339,0.233,0.443
009934274,0.233,0.641
009489524,0.232,0.415
003336765,0.232,0.709
002708420,0.232,0.425
010879899,0.232,0.507
008612275,0.232,0.448
008158127,0.232,0.406
011030475,0.232,0.555
003970397,0.232,0.415
011340218,0.232,0.446
009851943,0.231,0.491
010813132,0.231,0.454
005475494,0.231,0.402
006381846,0.231,0.493
009116510,0.231,0.485
005688683,0.231,0.384
010788461,0.231,0.414
008265156,0.231,0.420
008572168,0.231,0.483
009137257,0.230,0.510
003229150,0.230,0.449
006880123,0.229,0.440
007820699,0.228,0.490
010018364,0.228,0.458
009899315,0.228,0.405
005385150,0.228,0.515
011519187,0.228,0.655
008111919,0.227,0.695
004278221,0.227,0.438
005794687,0.227,0.445
010685764,0.227,0.457
011444974,0.227,0.448
003762553,0.226,0.452
012690465,0.226,0.464
009489524,0.226,0.451
009718379,0.226,0.378
011129145,0.226,0.463
005612111,0.226,0.415
003117115,0.225,0.419
006368175,0.225,0.615
003554819,0.225,0.432
006768394,0.224,0.708
010518424,0.224,0.665
011073238,0.224,0.528
007747197,0.224,0.459
005443320,0.224,0.423
007222086,0.223,0.753
003348082,0.223,0.608
009471268,0.223,0.449
009024568,0.223,0.475
005695396,0.223,0.398
011565544,0.223,0.647
009181402,0.222,0.456
005391911,0.222,0.402
002581191,0.222,0.419
006221385,0.222,0.453
005471059,0.222,0.790
011357664,0.222,0.624
011819396,0.222,0.418
009851638,0.222,0.468
012459913,0.221,0.620
009665922,0.221,0.376
010158715,0.221,0.423
010198662,0.221,0.462
007434875,0.221,0.396
004164511,0.220,0.426
010341878,0.220,0.462
010358759,0.220,0.434
009412267,0.220,0.463
007375100,0.219,0.412
004927738,0.219,0.429
012165063,0.219,0.427
003865815,0.219,0.426
002441728,0.219,0.719
003532510,0.219,0.526
011853255,0.218,0.739
004449752,0.218,0.415
011603298,0.217,0.547
005364071,0.217,0.315
007136729,0.217,0.456
009412760,0.217,0.446
010794974,0.217,0.333
002861126,0.217,0.383
010415227,0.217,0.422
008505920,0.216,0.334
007949593,0.216,0.549
005697395,0.216,0.445
002310993,0.216,0.415
010583225,0.216,0.344
007256460,0.216,0.489
003242039,0.216,0.412
012071775,0.216,0.518
010548411,0.216,0.441
004076976,0.216,0.754
005384713,0.215,0.394
003848665,0.215,0.349
003645438,0.215,0.467
007609553,0.215,0.442
005816144,0.215,0.428
010471515,0.215,0.489
010004772,0.214,0.428
004247807,0.214,0.425
005177859,0.214,0.424
005471059,0.214,0.342
004179201,0.214,0.426
003757521,0.214,0.397
008747910,0.214,0.472
004470888,0.214,0.412
010858504,0.214,0.393
010397751,0.214,0.510
005802637,0.214,0.421
004571844,0.213,0.386
004918309,0.213,0.327
007939330,0.213,0.319
006347434,0.213,0.391
002989706,0.213,0.759
008625732,0.213,0.375
011656928,0.213,0.402
009093086,0.213,0.451
004472818,0.213,0.418
011462341,0.213,0.522
010616317,0.212,0.426
007191523,0.212,0.395
006153407,0.212,0.414
005898983,0.212,0.420
007700622,0.212,0.748
011069176,0.212,0.556
010470779,0.212,0.469
008581240,0.212,0.463
007581535,0.212,0.429
011599800,0.211,0.369
010015937,0.211,0.349
010591578,0.211,0.456
008885673,0.211,0.695
011018648,0.211,0.317
008077137,0.211,0.590
009159461,0.211,0.428
006525398,0.210,0.365
003763724,0.210,0.454
005779606,0.209,0.463
003852865,0.209,0.504
009933600,0.209,0.459
009579606,0.209,0.420
009394762,0.209,0.443
006289459,0.209,0.442
007885558,0.209,0.751
005219234,0.209,0.523
009598315,0.208,0.496
010098540,0.208,0.476
010219361,0.208,0.650
011709244,0.208,0.319
007174911,0.208,0.398
009574158,0.207,0.338
002992634,0.207,0.435
009837828,0.207,0.384
011305996,0.207,0.489
007815931,0.207,0.466
011652427,0.207,0.411
010967168,0.207,0.415
007100673,0.207,0.476
007550875,0.206,0.431
010266852,0.206,0.460
005991936,0.205,0.300
006696580,0.205,0.399
009008737,0.205,0.425
008949512,0.205,0.457
003219643,0.205,0.412
009837659,0.205,0.460
011858748,0.204,0.283
011513486,0.203,0.504
007631138,0.202,0.407
008715564,0.202,0.482
005629353,0.202,0.412
008733898,0.202,0.734
010534155,0.202,0.380
012735793,0.202,0.441
011516930,0.201,0.408
005113822,0.201,0.755
005385139,0.201,0.553
005091016,0.201,0.401
012935144,0.201,0.622
009047416,0.200,0.410
007366895,0.200,0.479
012170767,0.200,0.422
007870032,0.200,0.554
003869326,0.200,0.301
005308666,0.200,0.410
009851142,0.200,0.301
004570949,0.200,0.301
004044005,0.200,0.301
011046458,0.200,0.301
005524229,0.200,0.554
011506938,0.200,0.307
007509886,0.200,0.410
007202957,0.200,0.410
006587796,0.200,0.410
010737437,0.200,0.410
009368524,0.200,0.554
008015907,0.200,0.554
011657614,0.200,0.410
009758615,0.200,0.410
012105086,0.200,0.436
005289857,0.200,0.407
006677256,0.200,0.645
008150320,0.200,0.465
009306677,0.200,0.509
003644601,0.199,0.764
009899181,0.199,0.705
007835312,0.199,0.476
005731623,0.199,0.301
009474756,0.199,0.450
009674608,0.199,0.301
004914221,0.199,0.456
010677763,0.199,0.448
006289897,0.198,0.453
002975770,0.198,0.310
005893123,0.198,0.740
004856592,0.198,0.549
009943435,0.198,0.549
003962728,0.198,0.625
007751133,0.197,0.413
006312314,0.197,0.708
003542117,0.197,0.432
006025124,0.197,0.303
008181016,0.197,0.407
004144236,0.197,0.453
011775507,0.197,0.468
011188249,0.197,0.750
010028352,0.196,0.664
008547525,0.196,0.375
008956206,0.196,0.416
009773270,0.195,0.375
006388770,0.195,0.611
009935642,0.195,0.331
007690782,0.195,0.415
009535080,0.195,0.757
007303287,0.195,0.413
009967398,0.195,0.460
004349442,0.195,0.415
008741470,0.194,0.434
003836558,0.194,0.380
007812990,0.194,0.447
011502218,0.194,0.756
009658118,0.194,0.756
005650420,0.194,0.756
005398002,0.194,0.756
010356124,0.194,0.756
010220950,0.194,0.672
004150611,0.194,0.756
005814635,0.194,0.756
005542983,0.193,0.648
009079767,0.193,0.398
009821151,0.193,0.544
008561063,0.193,0.755
007022603,0.193,0.760
007773179,0.192,0.688
001870398,0.192,0.754
011967788,0.192,0.472
011305417,0.192,0.472
006153672,0.192,0.305
006850504,0.192,0.475
009140402,0.192,0.731
003231341,0.192,0.288
005477805,0.191,0.699
009723746,0.191,0.444
012066767,0.191,0.475
003644601,0.190,0.754
011198419,0.190,0.370
006343576,0.190,0.617
010414727,0.190,0.376
005213902,0.190,0.734
003747817,0.189,0.434
009848760,0.189,0.387
010743597,0.189,0.283
011044770,0.189,0.301
004927315,0.189,0.311
007186436,0.188,0.638
005471489,0.188,0.403
012505654,0.188,0.726
012405436,0.188,0.429
009456281,0.188,0.499
011090561,0.187,0.300
009850893,0.187,0.577
010662202,0.187,0.451
011125797,0.186,0.490
006037581,0.186,0.430
008360640,0.186,0.421
005781991,0.186,0.448
008574794,0.186,0.450
007103919,0.186,0.449
005816144,0.185,0.448
007918217,0.185,0.314
003548645,0.185,0.436
007767781,0.185,0.408
006183511,0.185,0.569
009031209,0.184,0.662
008613338,0.184,0.479
008655076,0.184,0.442
009821454,0.184,0.402
009896018,0.184,0.409
011807906,0.184,0.473
005009189,0.183,0.334
011657614,0.183,0.595
003965879,0.183,0.475
004063943,0.183,0.449
010387792,0.183,0.464
008561063,0.183,0.746
010287242,0.183,0.294
001429589,0.183,0.457
009407689,0.183,0.445
011773328,0.182,0.303
004937140,0.182,0.431
004471313,0.182,0.450
002438513,0.182,0.448
010027861,0.181,0.383
010802364,0.181,0.432
006199702,0.181,0.701
006508221,0.181,0.461
004761427,0.181,0.437
006718474,0.180,0.464
009389245,0.180,0.434
006195792,0.180,0.441
011298442,0.180,0.445
008179325,0.180,0.660
007011044,0.180,0.458
006468904,0.180,0.428
008058507,0.179,0.439
004861784,0.179,0.612
005272233,0.179,0.446
005303551,0.179,0.535
009963524,0.179,0.723
010186761,0.178,0.441
005471158,0.178,0.421
009899630,0.178,0.371
007916058,0.177,0.389
007190639,0.176,0.451
004071638,0.176,0.446
006956136,0.176,0.446
005894073,0.176,0.446
003546821,0.176,0.446
008345384,0.176,0.445
009173014,0.176,0.588
010535708,0.176,0.393
008189801,0.176,0.547
006891366,0.176,0.679
005428199,0.176,0.447
006038152,0.176,0.473
009594184,0.176,0.449
006124941,0.176,0.466
011722217,0.176,0.427
005603270,0.176,0.411
004833409,0.175,0.450
003541946,0.175,0.446
002442359,0.175,0.300
010788461,0.175,0.427
011392017,0.175,0.296
005475735,0.175,0.598
003866536,0.174,0.566
002708221,0.174,0.328
006118840,0.174,0.474
008590149,0.174,0.407
011145391,0.174,0.446
008547213,0.174,0.469
004068391,0.174,0.435
006438099,0.173,0.337
009655005,0.173,0.711
007948619,0.173,0.439
007109680,0.173,0.447
004547480,0.173,0.297
009885417,0.173,0.440
003425363,0.173,0.424
009489348,0.173,0.751
009908486,0.172,0.442
003223433,0.172,0.417
002852810,0.172,0.379
007673192,0.172,0.447
009330740,0.172,0.447
011462969,0.172,0.447
006197658,0.171,0.456
007777372,0.171,0.357
003120431,0.171,0.583
005949765,0.171,0.479
005039053,0.170,0.467
003657758,0.170,0.442
003346154,0.170,0.739
003764879,0.170,0.316
009636569,0.170,0.311
009334027,0.170,0.460
010064591,0.169,0.440
011968463,0.169,0.420
009478990,0.169,0.445
005784803,0.169,0.596
009178502,0.168,0.462
002445154,0.168,0.324
011081512,0.168,0.397
008733898,0.168,0.697
006182093,0.168,0.371
011401755,0.168,0.736
004077767,0.168,0.388
011968463,0.168,0.379
006875342,0.167,0.365
008222627,0.167,0.393
008975368,0.167,0.469
002573056,0.167,0.712
007199060,0.167,0.315
007767162,0.167,0.466
009593773,0.167,0.578
007935997,0.167,0.447
002556650,0.167,0.709
007289139,0.167,0.492
011404644,0.167,0.522
004743513,0.167,0.312
005200084,0.167,0.466
006805146,0.167,0.522
007622059,0.167,0.466
002438070,0.167,0.302
003128793,0.167,0.797
009784230,0.167,0.288
007970194,0.167,0.466
005801571,0.167,0.302
008330548,0.167,0.511
008459354,0.167,0.466
004035667,0.167,0.797
005103998,0.167,0.312
005471192,0.167,0.466
011824222,0.167,0.288
011494130,0.167,0.466
004947556,0.167,0.466
012557548,0.167,0.302
009551430,0.167,0.466
010971944,0.167,0.393
011566064,0.167,0.522
008682751,0.166,0.419
009536727,0.166,0.461
011600299,0.166,0.414
008807988,0.166,0.425
008265239,0.166,0.429
004634135,0.166,0.367
011147785,0.165,0.410
004750669,0.165,0.418
011955499,0.165,0.316
009571186,0.165,0.334
009964670,0.165,0.415
008548427,0.165,0.454
011242721,0.165,0.522
010232693,0.164,0.294
009003126,0.164,0.593
007539277,0.164,0.441
006608090,0.164,0.436
003338885,0.163,0.547
008507586,0.163,0.436
007938499,0.163,0.731
010201891,0.163,0.427
006947062,0.163,0.453
003545749,0.162,0.444
006517200,0.162,0.451
010399137,0.161,0.538
010350571,0.161,0.445
006185711,0.161,0.365
009838414,0.161,0.382
006233890,0.161,0.302
009018021,0.161,0.439
009474493,0.161,0.653
002710101,0.160,0.411
009093086,0.160,0.446
004725681,0.159,0.397
009145861,0.159,0.451
009896438,0.159,0.303
011453930,0.159,0.436
006878240,0.159,0.542
005130369,0.159,0.519
006975129,0.158,0.445
003647097,0.158,0.422
001718958,0.158,0.447
006065010,0.158,0.445
012418418,0.158,0.360
006364215,0.158,0.458
008613769,0.157,0.697
005444334,0.157,0.501
003865595,0.157,0.437
007661065,0.157,0.323
011298815,0.157,0.309
011601633,0.157,0.439
008149484,0.157,0.359
004275117,0.156,0.599
006768394,0.156,0.470
005717567,0.156,0.667
009346253,0.156,0.526
006367663,0.156,0.436
006129694,0.155,0.440
004915582,0.155,0.588
004769931,0.155,0.445
008590149,0.155,0.439
012417486,0.155,0.521
008040457,0.155,0.420
003328052,0.155,0.452
003245638,0.155,0.404
009579072,0.155,0.401
003001885,0.155,0.330
010259031,0.155,0.292
010055126,0.155,0.491
006690082,0.154,0.736
008676061,0.154,0.443
009899352,0.154,0.381
009099950,0.154,0.388
005640085,0.154,0.388
006526377,0.154,0.388
008037145,0.154,0.550
007176424,0.154,0.434
009336200,0.153,0.438
007429287,0.153,0.445
004551663,0.153,0.387
009008103,0.153,0.441
005211631,0.153,0.436
004386059,0.153,0.305
010723367,0.153,0.323
007025846,0.152,0.475
006199056,0.152,0.294
011037128,0.152,0.440
010547378,0.151,0.702
008624520,0.150,0.304
005471675,0.150,0.711
009162741,0.150,0.710
002852810,0.150,0.394
011959893,0.150,0.435
010074700,0.150,0.340
005705819,0.150,0.378
011904734,0.149,0.294
008827575,0.149,0.445
004570555,0.149,0.664
008882847,0.149,0.349
006955671,0.149,0.438
002708203,0.149,0.709
009594992,0.149,0.354
009763612,0.149,0.445
008694309,0.149,0.356
003003992,0.148,0.570
011966643,0.148,0.398
006290382,0.148,0.717
008266276,0.148,0.321
011082795,0.147,0.429
009659022,0.147,0.445
006037581,0.147,0.445
011080702,0.147,0.445
008678345,0.147,0.398
010352333,0.147,0.445
008750043,0.147,0.445
005305240,0.147,0.445
003865567,0.147,0.445
011773174,0.147,0.445
007539174,0.147,0.445
005856571,0.147,0.445
008780959,0.147,0.490
008262210,0.146,0.418
009205907,0.146,0.335
009661877,0.146,0.288
006592335,0.146,0.375
011072982,0.146,0.619
005700900,0.145,0.663
009895709,0.145,0.721
011446961,0.145,0.444
005553652,0.145,0.284
006062298,0.145,0.315
009640439,0.145,0.621
008487777,0.145,0.442
005706595,0.145,0.395
006631721,0.144,0.418
005428668,0.144,0.602
012257851,0.144,0.510
005078939,0.144,0.508
005385575,0.144,0.738
007416646,0.144,0.444
010227020,0.143,0.342
002853780,0.143,0.380
008631751,0.143,0.714
008163784,0.143,0.442
005792202,0.143,0.559
007130612,0.143,0.416
005094412,0.143,0.330
010332213,0.143,0.325
009602595,0.143,0.304
012109845,0.143,0.281
007108433,0.143,0.281
002569494,0.143,0.281
012365184,0.143,0.281
011820830,0.143,0.281
006191945,0.143,0.337
009116075,0.143,0.431
010363233,0.143,0.442
005015027,0.142,0.434
011774303,0.142,0.716
004928119,0.142,0.281
008715589,0.142,0.444
010748621,0.142,0.443
011910670,0.141,0.439
004552729,0.141,0.598
009265521,0.141,0.596
011911580,0.141,0.296
008737343,0.141,0.443
005364090,0.141,0.443
005301750,0.140,0.441
008955741,0.140,0.551
002578811,0.140,0.443
011145637,0.140,0.443
006593968,0.140,0.443
006939913,0.140,0.443
006612973,0.140,0.443
006779260,0.140,0.443
011856178,0.140,0.443
009489524,0.140,0.443
004678875,0.140,0.443
007202957,0.140,0.443
004247991,0.140,0.443
007101726,0.140,0.443
010002866,0.140,0.443
004150611,0.140,0.443
005390913,0.140,0.443
011811382,0.140,0.443
006346894,0.140,0.443
011519226,0.140,0.443
005955621,0.139,0.443
009221517,0.139,0.443
007009548,0.139,0.442
010222603,0.139,0.416
008266276,0.139,0.441
009118858,0.139,0.442
005008501,0.139,0.708
004067336,0.138,0.315
004940438,0.138,0.299
008223445,0.138,0.406
002985587,0.138,0.310
010155434,0.138,0.557
003440978,0.137,0.326
007974634,0.137,0.353
007427764,0.136,0.428
004950232,0.136,0.310
005653163,0.136,0.674
004544670,0.135,0.279
004077252,0.135,0.655
002437783,0.134,0.276
010358759,0.134,0.309
009645188,0.134,0.439
008332521,0.133,0.359
009579860,0.133,0.709
006587002,0.133,0.374
008546464,0.133,0.416
010419108,0.133,0.625
008234889,0.132,0.395
005471271,0.132,0.656
009771920,0.132,0.564
003003991,0.132,0.439
009652655,0.132,0.422
005309353,0.132,0.683
004469825,0.132,0.318
007697568,0.131,0.280
007979297,0.131,0.598
007833305,0.130,0.341
006609270,0.130,0.331
009240664,0.130,0.340
003644071,0.129,0.310
005262539,0.129,0.394
009953491,0.129,0.632
006946199,0.129,0.345
008510197,0.129,0.414
009153246,0.128,0.485
007983756,0.128,0.301
009114614,0.127,0.350
008165617,0.125,0.371
003545478,0.125,0.589
007174617,0.125,0.278
006197038,0.125,0.278
003534118,0.125,0.278
006364307,0.125,0.678
009967884,0.125,0.278
004078157,0.125,0.278
004376644,0.125,0.278
010221013,0.125,0.278
008719324,0.125,0.696
007368664,0.125,0.278
004055765,0.124,0.278
007385509,0.124,0.704
004150539,0.124,0.360
009012244,0.123,0.380
006612411,0.123,0.710
005709889,0.123,0.533
008571421,0.122,0.416
007013635,0.122,0.429
008432249,0.122,0.409
009596820,0.122,0.425
006611330,0.122,0.284
007597005,0.121,0.690
006307521,0.121,0.512
008299955,0.121,0.341
004058881,0.120,0.375
005026326,0.120,0.296
008747222,0.119,0.697
005471574,0.119,0.362
011453930,0.119,0.493
004946581,0.119,0.662
004851530,0.119,0.368
007751571,0.118,0.579
010936786,0.118,0.495
012417572,0.118,0.629
009612825,0.118,0.351
005217891,0.117,0.399
005900390,0.117,0.374
007032421,0.117,0.367
012506986,0.116,0.429
003561464,0.116,0.449
005474613,0.115,0.315
007703955,0.115,0.299
003554600,0.115,0.337
006116172,0.115,0.382
009468382,0.115,0.289
006116172,0.113,0.428
009015738,0.113,0.416
010149023,0.113,0.292
007120108,0.113,0.673
002708278,0.113,0.379
005184911,0.113,0.486
002019199,0.112,0.422
007296086,0.112,0.609
009851226,0.111,0.523
010163066,0.111,0.318
008312852,0.111,0.307
005689351,0.111,0.424
010191036,0.110,0.491
003234843,0.110,0.311
004346178,0.110,0.325
007830953,0.110,0.519
009541322,0.110,0.285
008554498,0.110,0.364
010031907,0.109,0.300
003858949,0.109,0.276
008509442,0.108,0.304
007466270,0.108,0.313
004638237,0.108,0.281
006032730,0.108,0.357
003337432,0.108,0.616
009958387,0.107,0.310
010905641,0.107,0.670
006670075,0.107,0.532
002555080,0.106,0.475
008183911,0.106,0.305
009661869,0.106,0.280
005392702,0.105,0.433
004840513,0.105,0.405
007428736,0.105,0.416
009832379,0.105,0.573
010519727,0.105,0.486
009846348,0.104,0.277
009947389,0.104,0.338
005386904,0.104,0.347
004147444,0.104,0.425
008176653,0.103,0.590
007777471,0.103,0.601
009959492,0.102,0.391
006116605,0.102,0.502
009593528,0.102,0.308
007602070,0.102,0.277
003851130,0.101,0.338
005184709,0.101,0.332
003542588,0.101,0.672
008158429,0.101,0.316
007910148,0.100,0.351
002696703,0.100,0.309
003558981,0.100,0.351
005982353,0.100,0.351
005443837,0.100,0.351
011138155,0.100,0.351
010215869,0.100,0.351
003836453,0.100,0.338
010904857,0.100,0.351
002309585,0.100,0.309
003532985,0.100,0.351
008639908,0.099,0.310
004172013,0.099,0.302
010345478,0.099,0.354
006447372,0.099,0.369
007269974,0.099,0.460
009304842,0.098,0.475
004844470,0.098,0.458
011197853,0.098,0.639
007967210,0.098,0.620
005357470,0.098,0.326
004736439,0.097,0.497
003730176,0.096,0.317
006509282,0.096,0.363
006695801,0.095,0.374
009083564,0.095,0.316
004540508,0.094,0.650
009472328,0.094,0.446
004669402,0.093,0.315
007516073,0.093,0.488
012835139,0.093,0.503
012164634,0.093,0.577
007730747,0.093,0.287
007050060,0.092,0.492
011391512,0.092,0.672
009602514,0.091,0.292
003953106,0.091,0.508
009719636,0.091,0.508
004740375,0.091,0.476
008631160,0.091,0.588
010664416,0.091,0.588
006614926,0.091,0.508
003735629,0.091,0.508
008684730,0.091,0.508
003442054,0.091,0.508
005370302,0.091,0.508
007532973,0.091,0.508
007352727,0.091,0.588
005471770,0.091,0.484
003240049,0.091,0.588
012254688,0.091,0.293
010091110,0.090,0.350
002853889,0.090,0.322
010033279,0.090,0.281
004814502,0.090,0.485
004566848,0.090,0.293
009579208,0.090,0.481
007038096,0.089,0.295
008547537,0.089,0.479
010801100,0.089,0.483
011444772,0.089,0.481
003459529,0.088,0.355
004732137,0.088,0.309
005271637,0.088,0.481
002850321,0.088,0.480
008150320,0.088,0.480
011674709,0.088,0.480
003560301,0.088,0.480
005121173,0.088,0.480
007457278,0.088,0.480
008308347,0.088,0.480
005952366,0.088,0.480
010419797,0.088,0.480
008939211,0.088,0.480
008381693,0.088,0.480
007917068,0.088,0.480
008164262,0.088,0.480
004847843,0.088,0.480
006967278,0.088,0.480
009119458,0.088,0.589
010252275,0.087,0.314
003542928,0.087,0.445
006634133,0.086,0.331
010480915,0.086,0.322
008813698,0.086,0.583
007746958,0.086,0.499
010227020,0.085,0.295
004374339,0.085,0.610
006707260,0.084,0.351
006781548,0.084,0.288
006805414,0.084,0.583
004636565,0.084,0.412
011442465,0.084,0.502
005218441,0.084,0.582
005989391,0.083,0.292
005872150,0.083,0.582
005006817,0.083,0.292
008953059,0.083,0.582
010857342,0.083,0.582
004840513,0.083,0.582
004851464,0.083,0.582
009528430,0.083,0.582
011408935,0.083,0.582
006603756,0.083,0.582
009446824,0.083,0.582
009528420,0.083,0.582
009019191,0.083,0.294
005385304,0.083,0.395
004242806,0.082,0.377
004857058,0.082,0.316
005734702,0.082,0.338
006276994,0.082,0.328
002581191,0.081,0.478
003556220,0.081,0.297
009580992,0.081,0.295
003121340,0.081,0.302
011465950,0.080,0.296
005425643,0.078,0.360
003848948,0.078,0.407
012071037,0.078,0.644
006187341,0.078,0.289
007750419,0.078,0.288
011090926,0.078,0.303
005551228,0.077,0.289
009402670,0.077,0.288
005521300,0.076,0.316
009654468,0.076,0.323
010407054,0.076,0.313
009481235,0.075,0.337
003228986,0.075,0.321
011568224,0.075,0.415
002851100,0.075,0.528
003946023,0.074,0.392
005443775,0.073,0.679
004144238,0.073,0.382
005475641,0.072,0.409
009963265,0.072,0.304
005389540,0.072,0.280
006143819,0.072,0.415
010604335,0.072,0.319
008443527,0.072,0.415
004464689,0.072,0.523
006956014,0.072,0.414
005020034,0.071,0.348
005369827,0.071,0.415
005174677,0.071,0.348
011968513,0.071,0.415
010491044,0.071,0.525
010793172,0.071,0.356
006607447,0.071,0.284
009974142,0.071,0.414
005967194,0.069,0.324
009602562,0.069,0.342
006614629,0.069,0.566
011097752,0.069,0.371
008308639,0.069,0.398
011199233,0.069,0.318
009850957,0.068,0.335
002707985,0.068,0.572
006696580,0.068,0.311
008016650,0.068,0.348
010676923,0.067,0.297
006364162,0.067,0.285
004864734,0.067,0.298
009157908,0.066,0.278
006750902,0.066,0.285
004055774,0.066,0.296
010460984,0.065,0.285
004077901,0.065,0.414
012316431,0.065,0.286
003849155,0.064,0.587
011497958,0.064,0.295
007258902,0.064,0.336
004848424,0.064,0.535
006443093,0.064,0.313
005360920,0.063,0.289
010971674,0.062,0.387
008074805,0.062,0.387
006205468,0.062,0.387
009649222,0.062,0.387
006613006,0.062,0.387
009774400,0.062,0.387
006956216,0.062,0.387
006362386,0.062,0.387
003742855,0.062,0.387
009529744,0.062,0.387
007515670,0.062,0.303
012004971,0.062,0.362
004042026,0.062,0.492
010544677,0.062,0.308
010407020,0.062,0.370
006364067,0.060,0.618
009959589,0.060,0.440
007975727,0.060,0.385
012061238,0.058,0.662
005979863,0.058,0.383
012106929,0.058,0.304
007552701,0.058,0.629
002708270,0.056,0.288
003942446,0.056,0.278
006463499,0.056,0.288
007138841,0.056,0.370
003439096,0.055,0.291
006383785,0.055,0.681
008812360,0.055,0.361
012016267,0.055,0.480
008904714,0.054,0.282
005478055,0.054,0.284
005471688,0.053,0.539
010148521,0.053,0.587
003530668,0.053,0.319
005098444,0.053,0.319
006449358,0.053,0.319
004740676,0.053,0.319
002569488,0.053,0.319
004815612,0.053,0.319
008177798,0.053,0.319
005179609,0.053,0.319
010287248,0.053,0.319
004079530,0.053,0.319
009966115,0.053,0.319
006694186,0.053,0.319
009886224,0.053,0.319
002452440,0.053,0.319
008868364,0.053,0.319
009366988,0.053,0.319
002019076,0.053,0.319
005302643,0.053,0.281
010354039,0.053,0.443
003229150,0.052,0.287
008868481,0.052,0.612
003644523,0.051,0.680
008700537,0.051,0.490
006070337,0.050,0.310
003337425,0.050,0.291
006350476,0.050,0.635
010747439,0.050,0.277
007369865,0.050,0.319
006061119,0.050,0.314
010031500,0.049,0.302
006200709,0.049,0.377
010158990,0.049,0.311
008892721,0.049,0.317
011192235,0.048,0.633
006688318,0.048,0.570
007841986,0.048,0.316
008379021,0.047,0.317
008625821,0.047,0.277
005956038,0.047,0.302
005607631,0.046,0.288
008564587,0.046,0.280
012107021,0.046,0.526
006863839,0.046,0.470
006864885,0.046,0.283
002166206,0.045,0.284
007812175,0.045,0.275
004860932,0.044,0.281
006292162,0.044,0.302
005641294,0.044,0.308
008376848,0.044,0.309
011200405,0.044,0.451
007430876,0.044,0.324
008264070,0.043,0.287
007464205,0.043,0.364
009777251,0.043,0.291
005350447,0.042,0.285
010227501,0.042,0.312
009902856,0.042,0.285
010668665,0.042,0.286
003115833,0.042,0.292
012416987,0.041,0.299
005360974,0.040,0.287
004150624,0.040,0.277
003858704,0.039,0.298
007504328,0.039,0.295
009653622,0.039,0.288
003846515,0.039,0.375
005942093,0.038,0.278
009991621,0.038,0.290
009654875,0.037,0.278
003247404,0.037,0.284
003229028,0.036,0.311
005474733,0.036,0.607
004372768,0.036,0.285
010416390,0.036,0.281
006525249,0.036,0.280
010917681,0.035,0.300
002021440,0.034,0.277
009932970,0.033,0.279
008505674,0.033,0.353
007599004,0.033,0.276
005217574,0.032,0.307
010811496,0.032,0.282
007101828,0.032,0.278
009226339,0.032,0.297
005473535,0.032,0.466
012644774,0.032,0.286
010202759,0.031,0.285
010227881,0.031,0.305
009692345,0.031,0.354
002708286,0.030,0.285
011913013,0.030,0.283
004932689,0.030,0.310
007119080,0.030,0.619
012061969,0.030,0.345
008582291,0.029,0.406
011853130,0.029,0.286
006528141,0.029,0.297
006630943,0.029,0.481
005195945,0.029,0.281
005732636,0.028,0.353
006862603,0.028,0.449
009536692,0.028,0.280
010666242,0.027,0.277
003858804,0.027,0.274
008519253,0.026,0.276
005108214,0.026,0.599
012164770,0.026,0.312
010265602,0.026,0.279
007700871,0.026,0.280
006019872,0.026,0.280
007466863,0.025,0.279
003327993,0.025,0.281
003644653,0.025,0.280
010158418,0.025,0.522
009468717,0.024,0.275
009042357,0.024,0.277
009635510,0.024,0.282
010275805,0.024,0.297
004659405,0.024,0.279
008560840,0.023,0.279
003952651,0.023,0.277
004285107,0.023,0.300
010549562,0.022,0.285
007362696,0.022,0.278
006627507,0.022,0.275
009366989,0.022,0.437
002570432,0.021,0.302
002570773,0.021,0.296
003644602,0.021,0.302
009883311,0.020,0.279
009108085,0.019,0.584
009156585,0.019,0.279
008765560,0.019,0.276
004828341,0.019,0.275
004948730,0.018,0.283
003854101,0.018,0.277
008655354,0.018,0.275
006517255,0.017,0.610
002697935,0.017,0.277
009117123,0.017,0.299
007701809,0.017,0.342
004049108,0.017,0.276
003340312,0.016,0.280
002574201,0.016,0.278
007800285,0.016,0.283
006364276,0.016,0.276
005481148,0.016,0.289
006878167,0.015,0.301
008106139,0.015,0.287
009724984,0.015,0.275
006696462,0.015,0.274
003550434,0.014,0.274
005376067,0.014,0.274
011614528,0.014,0.275
003230578,0.014,0.274
005206233,0.014,0.275
009159265,0.014,0.313
008374580,0.014,0.276
008106610,0.014,0.280
005392871,0.013,0.337
010965740,0.013,0.281
011913012,0.013,0.276
011197126,0.013,0.277
004861527,0.013,0.278
009533489,0.012,0.285
006421503,0.012,0.300
002307199,0.012,0.300
011075279,0.012,0.365
006364327,0.012,0.274
007974634,0.012,0.297
006428602,0.012,0.346
009714123,0.012,0.366
007019489,0.012,0.278
009899217,0.011,0.292
005196864,0.011,0.275
008524346,0.011,0.275
010281221,0.011,0.654
011702948,0.011,0.309
005385410,0.010,0.314
006774826,0.010,0.275
008016211,0.010,0.285
005820218,0.010,0.280
008030339,0.010,0.279
004649440,0.009,0.275
002445129,0.009,0.278
008409588,0.009,0.605
006307063,0.009,0.290
008180063,0.009,0.306
010068030,0.009,0.653
004165960,0.009,0.281
011122894,0.009,0.275
011069681,0.009,0.316
007811057,0.009,0.364
002010191,0.008,0.290
005769943,0.008,0.273
006531491,0.008,0.279
004936990,0.008,0.275
005015459,0.008,0.276
006546528,0.007,0.356
005103942,0.007,0.276
010514770,0.007,0.288
003240706,0.007,0.276
005396122,0.007,0.275
006137681,0.007,0.290
009834719,0.007,0.274
005210475,0.007,0.275
008480642,0.007,0.274
005041569,0.007,0.299
003328026,0.007,0.314
004275328,0.007,0.277
012265150,0.006,0.496
011493732,0.006,0.278
010616415,0.006,0.273
010031885,0.006,0.275
005557821,0.006,0.313
004043443,0.006,0.275
008197560,0.006,0.285
011152159,0.006,0.278
005608566,0.006,0.273
006699368,0.006,0.278
006775985,0.005,0.275
007812167,0.005,0.283
009703198,0.005,0.639
002141783,0.005,0.290
006707908,0.005,0.274
005130983,0.005,0.298
007024530,0.005,0.342
007708215,0.005,0.279
006891513,0.005,0.327
005688997,0.004,0.274
009489953,0.004,0.349
002576197,0.004,0.291
005217586,0.004,0.275
012023078,0.004,0.284
006369548,0.004,0.332
003541800,0.004,0.277
005308777,0.004,0.276
011255761,0.004,0.281
002452450,0.004,0.355
001432214,0.004,0.365
005809954,0.004,0.283
005730389,0.003,0.293
010383687,0.003,0.275
005308387,0.003,0.273
002436378,0.003,0.276
010733174,0.003,0.389
004449034,0.003,0.275
004945877,0.003,0.498
011874338,0.003,0.276
004649305,0.003,0.438
010026458,0.003,0.276
006867766,0.003,0.272
010272389,0.003,0.498
003847708,0.002,0.275
003838486,0.002,0.292
005397166,0.002,0.293
005547480,0.002,0.273
007612691,0.002,0.443
006762188,0.002,0.444
004180401,0.002,0.279
009640976,0.002,0.505
005652983,0.002,0.275
012106934,0.002,0.282
004159347,0.002,0.279
003228988,0.002,0.289
005992270,0.002,0.287
010031707,0.002,0.400
007811397,0.002,0.287
005966660,0.002,0.361
003858851,0.002,0.275
010491062,0.002,0.313
008766222,0.002,0.278
008415745,0.002,0.274
003860441,0.002,0.282
005021176,0.002,0.274
003122985,0.002,0.282
010666230,0.002,0.288
010157573,0.002,0.273
011100657,0.002,0.272
005982368,0.002,0.340
011444952,0.001,0.352
003438975,0.001,0.501
003858824,0.001,0.279
008260198,0.001,0.288
008223655,0.001,0.272
011560037,0.001,0.354
005480736,0.001,0.284
005738346,0.001,0.280
004937143,0.001,0.273
007215678,0.001,0.353
010858803,0.001,0.316
011599264,0.001,0.273
003437776,0.001,0.285
005738496,0.001,0.279
001996679,0.001,0.277
002437505,0.001,0.336
006867155,0.001,0.306
011045383,0.001,0.273
005653152,0.001,0.314
009838060,0.001,0.273
005816165,0.001,0.277
009418508,0.001,0.281
007763269,0.001,0.273
010676927,0.001,0.291
008700558,0.001,0.274
008326342,0.000,0.281
003247396,0.000,0.274
007117003,0.000,0.650
010799291,0.000,0.307
003834360,0.000,0.279
007203858,0.000,0.295
008560475,0.000,0.519
012306699,0.000,0.281
005287983,0.000,0.284
010874926,0.000,0.273
007658229,0.000,0.274
006675056,0.000,0.273
011455484,0.000,0.336
007601633,0.000,0.273
006032517,0.000,0.287
008364115,0.000,0.279
004945035,0.000,0.311
005384713,0.000,0.287
003836375,0.000,0.281
008378634,0.000,0.364
006681473,0.000,0.292
007383840,0.000,0.347
005481416,0.000,0.274
002574543,0.000,0.284
008042789,0.000,0.273
010843203,0.000,0.279
009761573,0.000,0.274
009008220,0.000,0.274
002860793,0.000,0.302
011909686,0.000,0.274
005254230,0.000,0.278
005444549,0.000,0.288
002449074,0.000,0.276
001433962,0.000,0.290
010960995,0.000,0.285
008963721,0.000,0.296
004753561,0.000,0.273
011756821,0.000,0.277
010019763,0.000,0.273
008256049,0.000,0.279
008104030,0.000,0.274
008474898,0.000,0.274
008948424,0.000,0.274
006048024,0.000,0.276
009593757,0.000,0.279
007830321,0.000,0.292
009097892,0.000,0.292
010384962,0.000,0.296
005876805,0.000,0.278
003246984,0.000,0.296
008242681,0.000,0.294
008075618,0.000,0.279
006525209,0.000,0.292
007047299,0.000,0.281
005818068,0.000,0.278
006147122,0.000,0.321
008246781,0.000,0.276
009846086,0.000,0.275
006309763,0.000,0.282
004247023,0.000,0.291
008257407,0.000,0.278
004252322,0.000,0.447
008108437,0.000,0.280
003964562,0.000,0.283
008507073,0.000,0.278
010030778,0.000,0.278
009965206,0.000,0.289
005534965,0.000,0.278
006960445,0.000,0.300
003765771,0.000,0.273
008029848,0.000,0.331
010677186,0.000,0.441
005986209,0.000,0.281
004752451,0.000,0.273
007107567,0.000,0.314
007732791,0.000,0.280
003862246,0.000,0.272
006677267,0.000,0.275
005016163,0.000,0.300
006612327,0.000,0.304
007620844,0.000,0.284
012253490,0.000,0.276
007025540,0.000,0.300
002307206,0.000,0.295
010743597,0.000,0.355
006756202,0.000,0.282
007287391,0.000,0.278
011551692,0.000,0.286
005303346,0.000,0.275
006066416,0.000,0.346
005866099,0.000,0.273
009899505,0.000,0.360
007121885,0.000,0.281
010320341,0.000,0.278
002441151,0.000,0.293
010489521,0.000,0.295
008509781,0.000,0.276
008939650,0.000,0.278
009640985,0.000,0.342
008892720,0.000,0.292
011147814,0.000,0.280
003970117,0.000,0.292
003113266,0.000,0.314
005441980,0.000,0.394
008491745,0.000,0.441
005014753,0.000,0.296
011249624,0.000,0.287
006301035,0.000,0.288
012643582,0.000,0.284
006311681,0.000,0.361
006359798,0.000,0.282
006307537,0.000,0.441
006233466,0.000,0.279
011875511,0.000,0.274
008742270,0.000,0.274
006056992,0.000,0.273
003970233,0.000,0.336
003757778,0.000,0.336
012251650,0.000,0.277
005264304,0.000,0.281
011403216,0.000,0.275
010491554,0.000,0.284
010711551,0.000,0.295
012316447,0.000,0.281
007353970,0.000,0.283
010068919,0.000,0.275
011076176,0.000,0.299
009643043,0.000,0.275
003867593,0.000,0.281
011519134,0.000,0.276
007935997,0.000,0.343
004679687,0.000,0.354
009025922,0.000,0.303
012736658,0.000,0.362
011463211,0.000,0.363
012645761,0.000,0.278
012643589,0.000,0.284
004743508,0.000,0.277
010661778,0.000,0.354
007674050,0.000,0.282
005113053,0.000,0.296
012208887,0.000,0.295
009785454,0.000,0.278
007177555,0.000,0.275
002306756,0.000,0.278
005024292,0.000,0.287
010848459,0.000,0.272
010342248,0.000,0.331
006721123,0.000,0.273
010464666,0.000,0.278
005097454,0.000,0.340
008128067,0.000,0.335
005702637,0.000,0.289
005471574,0.000,0.353
010419211,0.000,0.274
008248939,0.000,0.274
008356054,0.000,0.281
010480982,0.000,0.278
001995732,0.000,0.281
005876360,0.000,0.341
009752973,0.000,0.344
007136958,0.000,0.277
009091755,0.000,0.353
007941635,0.000,0.282
005023948,0.000,0.291
006311520,0.000,0.326
008263752,0.000,0.288
011858979,0.000,0.313
010191056,0.000,0.289
007598128,0.000,0.294
010489525,0.000,0.304
011818800,0.000,0.343
003231137,0.000,0.276
011553706,0.000,0.294
005385778,0.000,0.355
001161345,0.000,0.661
006690171,0.000,0.277
009948002,0.000,0.281
006859801,0.000,0.280
004164393,0.000,0.276
007767733,0.000,0.281
003853673,0.000,0.315
009895004,0.000,0.273
008330548,0.000,0.299
009591728,0.000,0.275
008279765,0.000,0.277
008263752,0.000,0.280
008179747,0.000,0.281
009592575,0.000,0.284
005556726,0.000,0.403
008374494,0.000,0.284
006707942,0.000,0.277
011017094,0.000,0.362
009773869,0.000,0.291
009307105,0.000,0.275
011569475,0.000,0.378
010232123,0.000,0.394
009783760,0.000,0.275
006023859,0.000,0.273
010551346,0.000,0.352
010338279,0.000,0.362
002438502,0.000,0.336
010616656,0.000,0.278
011093538,0.000,0.316
005392897,0.000,0.281
011671429,0.000,0.274
007898576,0.000,0.278
007837302,0.000,0.278
010659313,0.000,0.275
011044779,0.000,0.276
003858879,0.000,0.277
003735634,0.000,0.283
009847239,0.000,0.274
006137704,0.000,0.281
008733497,0.000,0.282
006599919,0.000,0.273
009159275,0.000,0.361
010292238,0.000,0.289
010798838,0.000,0.277
009962595,0.000,0.285
010259301,0.000,0.278
009110346,0.000,0.295
010275074,0.000,0.278
006182846,0.000,0.274
010845188,0.000,0.280
009851126,0.000,0.441
005730394,0.000,0.282
007838906,0.000,0.344
008760135,0.000,0.291
012021387,0.000,0.277
004455763,0.000,0.282
005122112,0.000,0.274
005779852,0.000,0.273
006758917,0.000,0.273
004255422,0.000,0.279
009957668,0.000,0.279
003222680,0.000,0.500
009837544,0.000,0.291
008219673,0.000,0.274
006879865,0.000,0.274
006286161,0.000,0.279
009097120,0.000,0.276
009954225,0.000,0.306
009016295,0.000,0.278
006675060,0.000,0.278
009957659,0.000,0.276
007743464,0.000,0.284
007212066,0.000,0.277
006233903,0.000,0.272
007837526,0.000,0.275
006947164,0.000,0.284
007877824,0.000,0.300
009656543,0.000,0.291
006526710,0.000,0.277
008686150,0.000,0.299
010751515,0.000,0.279
008561192,0.000,0.306
010480952,0.000,0.291
005796185,0.000,0.283
008155368,0.000,0.300
005035972,0.000,0.275
003240159,0.000,0.314
008719419,0.000,0.273
007812179,0.000,0.353
003644542,0.000,0.278
008622875,0.000,0.281
006182849,0.000,0.284
010651945,0.000,0.284
003102000,0.000,0.441
004949751,0.000,0.276
010007492,0.000,0.274
008255058,0.000,0.283
007377033,0.000,0.273
010006096,0.000,0.289
009474485,0.000,0.300
008621348,0.000,0.353
008773869,0.000,0.295
007270230,0.000,0.274
009549471,0.000,0.281
009048145,0.000,0.278
009025914,0.000,0.280
005449777,0.000,0.272
007031517,0.000,0.277
002711123,0.000,0.301
007132542,0.000,0.300
009613070,0.000,0.276
009715925,0.000,0.277
002437149,0.000,0.303
003757590,0.000,0.272
003428468,0.000,0.287
007289157,0.000,0.273
011564013,0.000,0.280
004912991,0.000,0.273
002695110,0.000,0.280
003347485,0.000,0.277
008288404,0.000,0.278
007877820,0.000,0.278
008044608,0.000,0.280
006426592,0.000,0.284
008380743,0.000,0.299
008263746,0.000,0.300
003241344,0.000,0.277
008589754,0.000,0.291
008364969,0.000,0.278
008432034,0.000,0.366
005440651,0.000,0.326
010518735,0.000,0.289
009941387,0.000,0.287
008908102,0.000,0.299
008244173,0.000,0.295
011192141,0.000,0.301
003344419,0.000,0.363
005649215,0.000,0.278
003655332,0.000,0.273
005596440,0.000,0.282
005384802,0.000,0.273
011924426,0.000,0.282
003547091,0.000,0.274
009489947,0.000,0.278
008891278,0.000,0.273
009656397,0.000,0.284
007700561,0.000,0.350
003964545,0.000,0.280
010092312,0.000,0.355
009048161,0.000,0.277
005372966,0.000,0.441
009468384,0.000,0.282
006233483,0.000,0.309
006546508,0.000,0.287
005952403,0.000,0.353
009911112,0.000,0.273
010418797,0.000,0.276
009426071,0.000,0.277
003966912,0.000,0.279
003443790,0.000,0.272
003544689,0.000,0.273
009053112,0.000,0.367
006359802,0.000,0.283
010735564,0.000,0.316
008957954,0.000,0.287
011189127,0.000,0.274
004932348,0.000,0.299
006058875,0.000,0.295
004936180,0.000,0.274
011913073,0.000,0.292
004346875,0.000,0.281
009049550,0.000,0.282
011968514,0.000,0.301
005796186,0.000,0.272
010817600,0.000,0.341
012167361,0.000,0.274
003441784,0.000,0.276
008242350,0.000,0.286
005090690,0.000,0.275
006579806,0.000,0.274
008095110,0.000,0.283
009636559,0.000,0.279
007376500,0.000,0.288
004285087,0.000,0.287
006431670,0.000,0.295
004824268,0.000,0.281
009834257,0.000,0.278
010068383,0.000,0.274
008414914,0.000,0.289
007458433,0.000,0.360
011805075,0.000,0.277
009552608,0.000,0.274
008474892,0.000,0.282
003248033,0.000,0.314
007122259,0.000,0.289
011521048,0.000,0.274
006267425,0.000,0.276
007021177,0.000,0.291
006960487,0.000,0.278
011499263,0.000,0.279
010395543,0.000,0.378
004861736,0.000,0.285
006948815,0.000,0.292
003544694,0.000,0.279
003542574,0.000,0.274
010091110,0.000,0.274
009101279,0.000,0.316
009210823,0.000,0.291
003865298,0.000,0.291
005534814,0.000,0.273
009597411,0.000,0.274
008552607,0.000,0.354
008718273,0.000,0.275
008868907,0.000,0.284
008668810,0.000,0.295
007374746,0.000,0.287
007987086,0.000,0.280
009108058,0.000,0.295
010798605,0.000,0.278
005988031,0.000,0.347
006066403,0.000,0.358
003858917,0.000,0.274
004659255,0.000,0.278
006628237,0.000,0.276
007115291,0.000,0.278
003230787,0.000,0.279
004037428,0.000,0.274
005303557,0.000,0.341
006891637,0.000,0.292
005895588,0.000,0.355
010090219,0.000,0.352
009101400,0.000,0.282
010019399,0.000,0.273
004769799,0.000,0.278
006312534,0.000,0.305
004544571,0.000,0.367
011558882,0.000,0.278
010341905,0.000,0.347
009574614,0.000,0.275
010125352,0.000,0.273
005307858,0.000,0.345
005308663,0.000,0.327
005529643,0.000,0.354
008046659,0.000,0.274
009899280,0.000,0.318
006057684,0.000,0.360
005023956,0.000,0.291
009115681,0.000,0.290
008153568,0.000,0.291
008167938,0.000,0.367
008678664,0.000,0.274
008167978,0.000,0.276
008168581,0.000,0.288
005015913,0.000,0.278
010227863,0.000,0.336
004049124,0.000,0.279
007380829,0.000,0.320
009655129,0.000,0.291
002987433,0.000,0.275
003345675,0.000,0.288
003832716,0.000,0.289
008453211,0.000,0.340
003248019,0.000,0.278
010153011,0.000,0.276
008043714,0.000,0.296
005467124,0.000,0.344
008460600,0.000,0.441
009291629,0.000,0.445
007914906,0.000,0.276
003228804,0.000,0.357
002970804,0.000,0.361
008019043,0.000,0.274
009282687,0.000,0.306
004035675,0.000,0.274
009641018,0.000,0.329
005024482,0.000,0.314
010487119,0.000,0.281
005858519,0.000,0.284
008023317,0.000,0.277
010593759,0.000,0.275
005036966,0.000,0.278
008121067,0.000,0.316
004952341,0.000,0.297
011342573,0.000,0.278
009899483,0.000,0.346
003003991,0.000,0.294
008458207,0.000,0.441
009907505,0.000,0.284
008581232,0.000,0.297
006665223,0.000,0.277
005650314,0.000,0.284
011975363,0.000,0.295
010879213,0.000,0.283
009674592,0.000,0.285
012207117,0.000,0.367
004914399,0.000,0.337
009674592,0.000,0.300
005980354,0.000,0.353
011761199,0.000,0.289
006891543,0.000,0.361
008580438,0.000,0.336
008935352,0.000,0.280
006387450,0.000,0.309
002997455,0.000,0.282
006629332,0.000,0.273
006621116,0.000,0.280
006620003,0.000,0.275
008264097,0.000,0.279
006960446,0.000,0.284
008655458,0.000,0.306
008780968,0.000,0.287
008695779,0.000,0.274
008256044,0.000,0.277
007220322,0.000,0.353
006847018,0.000,0.275
005866104,0.000,0.277
010924853,0.000,0.276
006545358,0.000,0.293
006390824,0.000,0.352
008302302,0.000,0.316
010581918,0.000,0.340
008453214,0.000,0.299
005565486,0.000,0.289
008780959,0.000,0.295
005215700,0.000,0.295
007708193,0.000,0.278
003971315,0.000,0.278
012459731,0.000,0.280
006044553,0.000,0.352
006507433,0.000,0.314
006148271,0.000,0.291
006933781,0.000,0.278
003547315,0.000,0.277
002166200,0.000,0.282
010275880,0.000,0.284
009655858,0.000,0.275
004386047,0.000,0.288
001575690,0.000,0.274
007129465,0.000,0.287
011724210,0.000,0.275
008256453,0.000,0.341
003852258,0.000,0.273
004579321,0.000,0.283
003831911,0.000,0.272
006312521,0.000,0.282
004840327,0.000,0.277
005308419,0.000,0.324
011867071,0.000,0.276
005771719,0.000,0.362
003654950,0.000,0.280
004144231,0.000,0.275
010728219,0.000,0.277
006182019,0.000,0.293
006150977,0.000,0.273
005024450,0.000,0.277
005467126,0.000,0.299
010228942,0.000,0.281
012508335,0.000,0.276
003324644,0.000,0.367
006387887,0.000,0.314
005039441,0.000,0.279
005034333,0.000,0.316
004990977,0.000,0.274
004826439,0.000,0.300
006146418,0.000,0.275
006128027,0.000,0.273
009655419,0.000,0.274
005649956,0.000,0.281
006117415,0.000,0.274
005961350,0.000,0.274
010735988,0.000,0.309
005795648,0.000,0.275
005643492,0.000,0.277
004058169,0.000,0.278
003973549,0.000,0.342
010973583,0.000,0.273
011099351,0.000,0.273
010005758,0.000,0.296
004178389,0.000,0.275
009839081,0.000,0.275
006209347,0.000,0.276
006525196,0.000,0.284
006268722,0.000,0.274
006301030,0.000,0.298
005565261,0.000,0.300
007219906,0.000,0.275
004365461,0.000,0.281
012062667,0.000,0.273
007257373,0.000,0.291
007295570,0.000,0.276
010601549,0.000,0.278
004276114,0.000,0.274
002305543,0.000,0.284
007362852,0.000,0.287
009164836,0.000,0.278
002165352,0.000,0.362
010483644,0.000,0.274
002010607,0.000,0.348
006543674,0.000,0.300
006527229,0.000,0.289
008111381,0.000,0.274
008053552,0.000,0.275
009940565,0.000,0.274
006634112,0.000,0.274
004253860,0.000,0.273
005738698,0.000,0.291
010385682,0.000,0.295
001725193,0.000,0.281
005768927,0.000,0.274
006606934,0.000,0.278
002309910,0.000,0.362
008081482,0.000,0.336
009963461,0.000,0.336
011147460,0.000,0.277
007918172,0.000,0.316
012644769,0.000,0.277
007436177,0.000,0.280
010651816,0.000,0.361
004544572,0.000,0.361
007537945,0.000,0.300
007593110,0.000,0.274
007624297,0.000,0.284
008332986,0.000,0.274
007695093,0.000,0.279
005952366,0.000,0.318
010724569,0.000,0.355
011546211,0.000,0.272
007749318,0.000,0.276
009898364,0.000,0.273
005629985,0.000,0.326
004144236,0.000,0.282
004761060,0.000,0.357
005817566,0.000,0.281
006699562,0.000,0.276
005565497,0.000,0.278
008552587,0.000,0.353
005450814,0.000,0.273
005306720,0.000,0.274
005110423,0.000,0.278
004913000,0.000,0.284
004150390,0.000,0.278
011252617,0.000,0.278
004732015,0.000,0.300
004832197,0.000,0.276
006784887,0.000,0.281
004678873,0.000,0.300
008098728,0.000,0.273
009767392,0.000,0.295
011607193,0.000,0.274
007543649,0.000,0.296
010602291,0.000,0.274
006058614,0.000,0.274
009724993,0.000,0.277
008620565,0.000,0.292
004474645,0.000,0.323
004459068,0.000,0.274
006891512,0.000,0.295
005479717,0.000,0.351
009282769,0.000,0.292
005597970,0.000,0.294
007770450,0.000,0.360
008444552,0.000,0.283
007838655,0.000,0.280
008223328,0.000,0.277
006279974,0.000,0.314
008127607,0.000,0.323
007458309,0.000,0.362
009899414,0.000,0.362
009576197,0.000,0.441
009549472,0.000,0.277
009479460,0.000,0.306
009579499,0.000,0.277
009471755,0.000,0.318
010874226,0.000,0.275
006227560,0.000,0.278
004663185,0.000,0.277
008494410,0.000,0.274
004544620,0.000,0.336
005467102,0.000,0.284
010095484,0.000,0.291
010710755,0.000,0.336
008047283,0.000,0.316
008543279,0.000,0.273
010735519,0.000,0.500
003836509,0.000,0.649
010935310,0.000,0.280
007840035,0.000,0.275
006863161,0.000,0.343
011021252,0.000,0.273
009775475,0.000,0.278
008621353,0.000,0.287
002437488,0.000,0.273
009786017,0.000,0.292
003836399,0.000,0.294
005199426,0.000,0.274
007620660,0.000,0.341
006934587,0.000,0.289
005649833,0.000,0.343
009896435,0.000,0.283
008937019,0.000,0.274
008620561,0.000,0.295
006314185,0.000,0.316
005021174,0.000,0.281
008197761,0.000,0.273
006233573,0.000,0.318
003114667,0.000,0.300
007174349,0.000,0.273
002309587,0.000,0.284
011667548,0.000,0.344
002707097,0.000,0.340
008912730,0.000,0.314
004275739,0.000,0.276
002161623,0.000,0.306
008949316,0.000,0.287
007289165,0.000,0.296
008095099,0.000,0.289
008848271,0.000,0.275
005481426,0.000,0.282
006543683,0.000,0.287
008462258,0.000,0.287
008737796,0.000,0.340
002445134,0.000,0.278
011456382,0.000,0.356
005513866,0.000,0.354
007357531,0.000,0.273
005113146,0.000,0.279
005130563,0.000,0.354
007695087,0.000,0.276
005903301,0.000,0.277
004751083,0.000,0.275
009715939,0.000,0.275
008616873,0.000,0.328
008620565,0.000,0.353
008560285,0.000,0.275
008488878,0.000,0.291
008801343,0.000,0.441
006309307,0.000,0.315
008223568,0.000,0.360
003340313,0.000,0.280
012062660,0.000,0.281
004935914,0.000,0.273
002167890,0.000,0.277
010341917,0.000,0.354
004356766,0.000,0.293
009591070,0.000,0.360
011769146,0.000,0.445
003232859,0.000,0.272
011812199,0.000,0.275
005263802,0.000,0.283
005817986,0.000,0.354
008589731,0.000,0.280
011401845,0.000,0.306
011826400,0.000,0.441
002309719,0.000,0.276
005790807,0.000,0.438
011200767,0.000,0.274
012010534,0.000,0.292
010351767,0.000,0.340
005636642,0.000,0.277
007877818,0.000,0.275
003098197,0.000,0.280
009343862,0.000,0.306
007866921,0.000,0.277
004263529,0.000,0.317
007376490,0.000,0.282
009892471,0.000,0.276
005130740,0.000,0.277
011303811,0.000,0.300
009777087,0.000,0.278
009892856,0.000,0.330
011231334,0.000,0.291
005816811,0.000,0.291
008487748,0.000,0.338
003337351,0.000,0.284
008240123,0.000,0.367
008892910,0.000,0.277
009053086,0.000,0.353
004150611,0.000,0.274
004909707,0.000,0.318
010341831,0.000,0.355
004247807,0.000,0.284
008517303,0.000,0.288
003848919,0.000,0.306
003228824,0.000,0.345
010275766,0.000,0.329
008506766,0.000,0.274
005738506,0.000,0.291
009596089,0.000,0.275
002446623,0.000,0.284
005899544,0.000,0.275
008176650,0.000,0.441
009777090,0.000,0.291
007661409,0.000,0.352
008494783,0.000,0.362
010383696,0.000,0.283
005215251,0.000,0.362
003859363,0.000,0.367
006716021,0.000,0.279
006145939,0.000,0.278
010083623,0.000,0.303
006286155,0.000,0.281
003327992,0.000,0.300
009411317,0.000,0.279
003338674,0.000,0.316
003338660,0.000,0.340
009418619,0.000,0.282
005036537,0.000,0.296
011241814,0.000,0.277
010491544,0.000,0.277
005181804,0.000,0.274
005193384,0.000,0.286
005649206,0.000,0.294
009532123,0.000,0.275
010407221,0.000,0.317
009664215,0.000,0.278
009110357,0.000,0.316
006139220,0.000,0.278
005215980,0.000,0.353
005535890,0.000,0.316
007296094,0.000,0.277
008906045,0.000,0.367
007750740,0.000,0.284
004996558,0.000,0.360
008127648,0.000,0.274
002437060,0.000,0.280
005653849,0.000,0.336
009532421,0.000,0.273
008984706,0.000,0.287
002576107,0.000,0.278
006363494,0.000,0.278
005546277,0.000,0.300
009221398,0.000,0.285
008258160,0.000,0.280
009752982,0.000,0.533
009214712,0.000,0.279
003459199,0.000,0.272
006066379,0.000,0.295
003097352,0.000,0.292
006531496,0.000,0.278
005816806,0.000,0.278
003439031,0.000,0.291
006866228,0.000,0.275
011548140,0.000,0.282
007199774,0.000,0.276
005529738,0.000,0.341
007422883,0.000,0.274
003449540,0.000,0.300
005020044,0.000,0.341
012367464,0.000,0.274
012470041,0.000,0.274
009049673,0.000,0.326
005475736,0.000,0.283
005471606,0.000,0.353
010747445,0.000,0.274
008365739,0.000,0.367
010735331,0.000,0.274
012216706,0.000,0.299
003231120,0.000,0.279
002441161,0.000,0.279
008052474,0.000,0.275
004666008,0.000,0.332
008552565,0.000,0.345
011858741,0.000,0.279
003335813,0.000,0.281
008299947,0.000,0.291
002449090,0.000,0.282
003838496,0.000,0.284
002438490,0.000,0.280
009451127,0.000,0.292
002558370,0.000,0.359
004639868,0.000,0.285
009714358,0.000,0.280
004075067,0.000,0.281
009291378,0.000,0.301
007220320,0.000,0.359
007449844,0.000,0.286
009632895,0.000,0.441
010268903,0.000,0.326
007802136,0.000,0.306
007255336,0.000,0.272
010139305,0.000,0.283
007008149,0.000,0.341
002719873,0.000,0.279
004079535,0.000,0.336
004480676,0.000,0.290
004372765,0.000,0.288
008559589,0.000,0.278
008823426,0.000,0.333
005435816,0.000,0.278
004677282,0.000,0.326
008043052,0.000,0.283
010288922,0.000,0.282
008552583,0.000,0.350
005652260,0.000,0.284
012405950,0.000,0.275
011357192,0.000,0.273
010259029,0.000,0.282
002854948,0.000,0.340
004760746,0.000,0.276
007830637,0.000,0.275
007842610,0.000,0.273
006314173,0.000,0.316
008958035,0.000,0.309
009002237,0.000,0.274
005130380,0.000,0.441
007838906,0.000,0.283
007770471,0.000,0.316
006470516,0.000,0.295
008590780,0.000,0.291
010661718,0.000,0.339
011607176,0.000,0.367
009592579,0.000,0.301
008588377,0.000,0.319
009641008,0.000,0.325
007622486,0.000,0.275
012506351,0.000,0.278
007940533,0.000,0.441
008949247,0.000,0.278
009143254,0.000,0.278
009278553,0.000,0.278
008971432,0.000,0.295
008953257,0.000,0.277
005527172,0.000,0.336
004070376,-1.000,0.332


==> Table3_K2.txt <==
# Kepler ID, Theta 1, Theta 2
201445392,1.000,0.774
201295312,1.000,0.770
201324549,1.000,0.773
201713348,1.000,0.755
201247497,1.000,0.803
201549860,1.000,0.781
201565013,1.000,0.811
201565013,1.000,0.794
201596316,1.000,0.801
201596316,1.000,0.754
201345483,1.000,0.743
201702477,1.000,0.797
201613023,1.000,0.754
201690311,1.000,0.642
201690311,1.000,0.770
201677835,1.000,0.819
201629650,1.000,0.708
201635569,1.000,0.773
201549860,1.000,0.744
201549860,1.000,0.805
201546283,1.000,0.755
201505350,1.000,0.774
201828749,1.000,0.382
201393098,1.000,0.782
201465501,1.000,0.642
201367065,1.000,0.770
201828749,1.000,0.753
201205469,1.000,0.813
201176672,1.000,0.780
201205469,1.000,0.802
201505350,1.000,0.775
201736247,1.000,0.802
201505350,1.000,0.773
201505350,1.000,0.773
201647718,1.000,0.771
201338508,1.000,0.766
201713348,1.000,0.795
201690311,1.000,0.588
201617985,1.000,0.807
201445392,1.000,0.588
201384232,1.000,0.778
201208431,0.999,0.808
201647718,0.999,0.770
201626686,0.999,0.808
201677835,0.998,0.796
201596316,0.998,0.802
201549860,0.998,0.787
201338508,0.998,0.793
201828749,0.998,0.795
201505350,0.998,0.807
201754305,0.998,0.809
201635569,0.998,0.798
201629650,0.997,0.713
201208431,0.997,0.806
201577035,0.997,0.809
201208431,0.996,0.793
201635569,0.996,0.780
201338508,0.996,0.774
201338508,0.996,0.771
201155177,0.995,0.806
201713348,0.993,0.804
201505350,0.993,0.705
201596316,0.992,0.806
201626686,0.992,0.585
201465501,0.991,0.767
201345483,0.991,0.763
201367065,0.990,0.721
201324549,0.989,0.783
201338508,0.988,0.780
201713348,0.988,0.788
201629650,0.988,0.792
201512465,0.988,0.698
201754305,0.987,0.788
201345483,0.987,0.795
201465501,0.987,0.814
201647718,0.986,0.767
201155177,0.985,0.796
201367065,0.985,0.778
201635569,0.983,0.771
201208431,0.982,0.791
201613023,0.981,0.804
201736247,0.979,0.759
201613023,0.977,0.795
201677835,0.975,0.724
201549860,0.975,0.785
201690311,0.973,0.579
201338508,0.973,0.767
201445392,0.973,0.732
201465501,0.972,0.724
201577035,0.968,0.722
201702477,0.965,0.805
201155177,0.965,0.736
201367065,0.963,0.662
201345483,0.963,0.736
201577035,0.960,0.738
201736247,0.956,0.773
201565013,0.956,0.805
201295312,0.954,0.673
201577035,0.951,0.792
201828749,0.951,0.791
201754305,0.950,0.730
201295312,0.943,0.753
201617985,0.934,0.704
201565013,0.934,0.749
201637175,0.933,0.681
201637175,0.931,0.645
201717274,0.931,0.675
201626686,0.930,0.769
201367065,0.919,0.703
201367065,0.917,0.716
201367065,0.907,0.673
201324549,0.898,0.655
201505350,0.885,0.697
201549860,0.882,0.650
201247497,0.875,0.683
201833600,0.874,0.555
201367065,0.865,0.668
201367065,0.863,0.802
201247497,0.846,0.621
201702477,0.842,0.757
201176672,0.836,0.649
201367065,0.808,0.625
201713348,0.805,0.601
201717274,0.798,0.661
201205469,0.797,0.656
201367065,0.795,0.586
201549860,0.782,0.640
201713348,0.776,0.639
201338508,0.772,0.578
201403446,0.757,0.663
201445392,0.756,0.576
201505350,0.750,0.650
201505350,0.750,0.659
201713348,0.726,0.552
201637175,0.721,0.553
201338508,0.718,0.614
201754305,0.712,0.539
201324549,0.683,0.501
201617985,0.667,0.645
201512465,0.667,0.645
201205469,0.667,0.645
201754305,0.667,0.494
201754305,0.667,0.645
201717274,0.622,0.551
201295312,0.592,0.515
201367065,0.510,0.786
201384232,0.500,0.414
201445392,0.500,0.420
201155177,0.489,0.368
201512465,0.487,0.396
201637175,0.417,0.446
201505350,0.376,0.368
201613023,0.374,0.474
201677835,0.360,0.470
201617985,0.333,0.464
201403446,0.333,0.441
201626686,0.333,0.464
201546283,0.333,0.464
201546283,0.332,0.468
201445392,0.296,0.482
201176672,0.250,0.403
201629650,0.145,0.333
201754305,0.143,0.332
201393098,0.143,0.398
201754305,0.143,0.332
201505350,0.143,0.332
201384232,0.143,0.332
201445392,0.143,0.332
201384232,0.143,0.332
201176672,0.143,0.332
201549860,0.142,0.332
201736247,0.134,0.332
201403446,0.129,0.332
201247497,0.016,0.341
201505350,0.000,0.426
201713348,0.000,0.383
201393098,0.000,0.426
201393098,0.000,0.331
201702477,0.000,0.754
201403446,0.000,0.331
201445392,0.000,0.331
201717274,-1.000,0.413
201512465,-1.000,0.718
201546283,-1.000,0.442

